Nonperturbative collapse models for collisionless self-gravitating flows

Structure formation in the Universe has been well-studied within the Eulerian and Lagrangian perturbation theories, where the latter performs substantially better in comparison with N-body simulations. Standing out is the celebrated Zel'dovich approximation for dust matter. In this work, we recall the description of gravitational noncollisional systems and extend both the Eulerian and Lagrangian approaches by including, possibly anisotropic, velocity dispersion. A simple case with plane symmetry is then studied with an exact, nonperturbative approach, and various approximations of the derived model are then compared numerically. A striking result is that linearized Lagrangian solutions outperform models based on Burgers' equation in the multistream regime in comparison with the exact solution. These results are finally extended to a 3D case without symmetries, and master equations for the evolution of all parts of the perturbations are derived. The particular 3D case studied corresponds to a maximally anisotropic collapse, which involves an approximation based on the estimation of importance of the different levels of spatial derivatives of the local deformation field.

==> P_L=1.csv <==
q_ex;P_ex;q_lin;P_lin;X;PBv;PBa
1.7678967668447835e-17;1.7678967668447835e-16;4.569457935608436e-16;4.569457935608436e-15;0.0;2.298765700179258e-17;4.010226604721015e-18
0.008822226104635698;0.03822226104635698;0.008827833632008366;0.038278336320083664;0.005;0.022487950636765515;0.02251200166236041
0.017640686948640957;0.07640686948640957;0.01765188965436214;0.0765188965436214;0.01;0.04497197085490005;0.04502008316285611
0.02645162100392022;0.11451621003920222;0.026468394185450904;0.11468394185450903;0.015;0.0674481258650625;0.06752031998243047
0.035251274203831624;0.15251274203831625;0.03527358079607419;0.15273580796074193;0.02;0.08991247212352706;0.09000877887470914
0.04403590366487685;0.19035903664876852;0.044063694226454383;0.19063694226454378;0.025;0.11236105292250816;0.11248151346993036
0.05280178139755749;0.2280178139755749;0.05283499409221949;0.22834994092219493;0.03;0.13478989394129937;0.1349345598397757
0.061545198002805473;0.2654519800280547;0.0615837585757192;0.2658375857571919;0.035;0.1571949987448151;0.15736393200972015
0.07026246635040925;0.30262466350409245;0.0703062880989999;0.303062880989999;0.04;0.1795723442158274;0.17976561740522212
0.07894992523587718;0.33949925235877193;0.07899890897484926;0.3399890897484926;0.045;0.2019178759067991;0.20213557221768202
0.0876039430122062;0.37603943012206187;0.08765797703227877;0.3765797703227877;0.05;0.22422750329675323;0.22446971667564594
0.09622092119304113;0.4122092119304113;0.09627988121288134;0.4127988121288134;0.055;0.24649709493807556;0.24676393020615633
0.1047972980237569;0.44797298023756904;0.10486104713450364;0.44861047134503645;0.06;0.2687224734774519;0.2690140464705273
0.11332955201701114;0.48329552017011146;0.11339794061874928;0.4839794061874927;0.065;0.2908994105344672;0.2912158482580391
0.1218142054493683;0.5181420544936829;0.12188707117875258;0.5188707117875258;0.07;0.31302362142045465;0.3133650622202216
0.13024782781563393;0.5524782781563394;0.13032499546390952;0.5532499546390952;0.075;0.33509075967927576;0.3354573534273974
0.13862703923757363;0.5862703923757362;0.13870832065800892;0.5870832065800891;0.08;0.3570964114305564;0.3574883197280678
0.14694851382376029;0.619485138237603;0.14703370782755992;0.6203370782755991;0.085;0.3790360894947175;0.37945348589047995
0.15520898297732022;0.6520898297732023;0.155297875216905;0.65297875216905;0.09;0.4009052272777237;0.4013482975043345
0.16340523864843465;0.6840523864843464;0.1634976014869231;0.6849760148692312;0.095;0.42269917239190724;0.4231681146190196
0.17153413652847257;0.7153413652847257;0.17162972889408268;0.7162972889408268;0.1;0.4444131799875442;0.4449082050930575
0.17959259918274664;0.7459259918274664;0.17969116640679125;0.7469116640679125;0.105;0.4660424057678502;0.46656373762746445
0.18757761911888232;0.7757761911888232;0.18767889275582833;0.7767889275582833;0.11;0.4875818986579923;0.48812977445361105
0.1954862617879341;0.8048626178793408;0.1955899594160007;0.8058995941600069;0.115;0.5090265930962162;0.5096012636437361
0.2033156685153752;0.8331566851537521;0.20342149351597455;0.8342149351597455;0.12;0.5303713009126397;0.5309730310096088
0.21106305935923286;0.8606305935923287;0.21117070067344781;0.8617070067344781;0.125;0.5516107027581103;0.552239771551803
0.21872573589265942;0.8872573589265941;0.21883486775286554;0.8883486775286554;0.13;0.5727393390423603;0.5733960404187619
0.22630108390833983;0.9130108390833982;0.22641136554298583;0.9141136554298581;0.135;0.5937516003368956;0.5944362433310825
0.2337865760422122;0.937865760422122;0.23389765135153195;0.9389765135153195;0.14;0.6146417171939099;0.6153546264223051
0.24117977431402637;0.9617977431402637;0.24129127151459978;0.9629127151459977;0.145;0.6354037493279399;0.6361452654428394
0.24847833258240776;0.9847833258240775;0.24858986381806963;0.9858986381806966;0.15;0.656031574101748;0.6568020542684829
0.25567999891209137;1.0067999891209136;0.25579115982884926;1.0079115982884925;0.155;0.6765188742521591;0.6773186926491577
0.26278261785116086;1.0278261785116085;0.2628929871335386;1.0289298713353863;0.16;0.6968591247850536;0.6976886731269761
0.2697841326161188;1.0478413261611876;0.2698932714823514;1.0489327148235144;0.165;0.7170455789614584;0.717905267045411
0.2766825871827508;1.0668258718275079;0.27679003883613207;1.0679003883613205;0.17;0.7370712532884593;0.7379615095631595
0.28347612828079694;1.084761282807969;0.28358141731448877;1.0858141731448874;0.17500000000000002;0.7569289114194311;0.7578501835769101
0.2901630072904922;1.1016300729049222;0.29026563904316205;1.1026563904316204;0.18;0.7766110468577123;0.7775638024469084
0.2967415820391144;1.1174158203911437;0.29684104189862276;1.1184104189862276;0.185;0.7961098643460484;0.7970945914073169
0.3032103184957396;1.1321031849573961;0.30330607114846375;1.1330607114846374;0.19;0.8154172598109297;0.8164344675299731
0.30956779236239584;1.145677923623958;0.3096592809856978;1.146592809856978;0.195;0.8345247987157973;0.8355750180951677
0.3158126905598616;1.1581269055986159;0.3158993359555624;1.1589933595556243;0.2;0.8534236926601189;0.8545074772055812
0.321943812606382;1.16943812606382;0.322025012273558;1.1702501227355797;0.20500000000000002;0.8721047740418117;0.8732227004603037
0.3279600718874708;1.1796007188747077;0.32803519903302303;1.1803519903302306;0.21;0.8905584685784143;0.891711137483219
0.3338604968150252;1.1886049681502524;0.3339288993016151;1.1892889930161512;0.215;0.9087747654571289;0.9099628020747997
0.3396442318738158;1.196442318738158;0.33970523110505;1.1970523110504998;0.22;0.9267431848549441;0.9279672397271241
0.3453105385533475;1.2031053855334748;0.345363428297577;1.2036342829757698;0.225;0.94445274253687;0.9457134922084063
0.350858796162887;1.20858796162887;0.35090284131802485;1.2090284131802485;0.23;0.9618919112023477;0.9631900588850483
0.3562885025272527;1.2128850252725267;0.3563229378308653;1.2132293783086534;0.23500000000000001;0.9790485782059086;0.9803848544048259
0.36159927456067176;1.2159927456067177;0.36162330325156933;1.2162330325156934;0.24;0.995909999227713;0.9972851623137368
0.3667908487156042;1.2179084871560417;0.3668036411557183;1.2180364115571831;0.245;1.012462747410904;1.0138775841198746
0.3718630813030741;1.2186308130307408;0.37186377357158135;1.2186377357158136;0.25;1.0286926574150606;1.030147983249052
0.3768159486803243;1.2181594868032428;0.3768036411557189;1.218036411557189;0.255;1.044584763755883;1.0460814232570619
0.38164954730117634;1.2164954730117634;0.3816233032515679;1.216233032515679;0.26;1.0601232327096155;1.0616620995704344
0.38636409362332846;1.2136409362332845;0.3863229378308677;1.213229378308677;0.265;1.07529128695304;1.0768732639187737
0.3909599238662271;1.2095992386622707;0.390902841318024;1.2090284131802396;0.27;1.0900711219843846;1.0916971404943738
0.3954374936116857;1.2043749361168568;0.3953634282975771;1.2036342829757705;0.275;1.1044438132225043;1.1061148327250345
0.3997973772382771;1.1979737723827704;0.39970523110504974;1.197052311050497;0.28;1.1183892125081327;1.120106219369827
0.40404026717895053;1.1904026717895049;0.403928899301615;1.1892889930161497;0.28500000000000003;1.1318858325254186;1.1336498384392173
0.40816697298955373;1.1816697298955376;0.4080351990330241;1.1803519903302413;0.29;1.1449107174191944;1.146722757194563
0.41217842021399126;1.1717842021399127;0.4120250122735566;1.170250122735566;0.295;1.1574392975948817;1.1593004261893576
0.4160756490295155;1.1607564902951553;0.41589933595556433;1.1589933595556432;0.3;1.1694452263449349;1.1713565149662868
0.4198598126535528;1.148598126535528;0.4196592809856961;1.1465928098569613;0.305;1.180900195535974;1.1828627266087295
0.4235321754900938;1.135321754900938;0.4233060711484633;1.1330607114846327;0.31;1.1917737271012134;1.1937885878481882
0.4270941109925863;1.1209411099258633;0.42684104189862515;1.1184104189862516;0.315;1.2020329364951952;1.2041012108332878
0.4305470992155484;1.1054709921554837;0.4302656390431597;1.1026563904315967;0.32;1.211642263561739;1.2137650219498133
0.4338927240261342;1.0889272402613421;0.43358141731449107;1.0858141731449107;0.325;1.2205631654153941;1.2227414522188012
0.43713266994436606;1.0713266994436603;0.43679003883613077;1.0679003883613074;0.33;1.228753764909637;1.2309885827594527
0.44026871857737965;1.0526871857737963;0.4398932714823509;1.0489327148235086;0.335;1.2361684470231455;1.2384607375462209
0.4433027446141107;1.0330274461411066;0.4428929871335401;1.0289298713354005;0.34;1.2427573939915701;1.2451080141686899
0.4462367113435098;1.0123671134350978;0.44579115982884776;1.0079115982884777;0.34500000000000003;1.2484660481892345;1.250875741461298
0.449072665666996;0.9907266566699593;0.44858986381806953;0.9858986381806951;0.35000000000000003;1.253234489554814;1.2557038506404834
0.45181273256229676;0.9681273256229677;0.4512912715146007;0.9629127151460068;0.355;1.2569967116762073;1.2595261438891918
0.45445910899249986;0.9445910899249989;0.453897651351532;0.9389765135153199;0.36;1.2596797774083524;1.2622694410706776
0.45701405721008526;0.9201405721008524;0.45641136554298567;0.9141136554298568;0.365;1.2612028309867032;1.263852581331547
0.4594798974809656;0.8947989748096561;0.4588348677528651;0.8883486775286509;0.37;1.2614759389042487;1.2641852516578211
0.46185900018755904;0.8685900018755905;0.461170700673449;0.8617070067344899;0.375;1.2603987262271041;1.2631666088705142
0.46415377738760144;0.8415377738760144;0.46342149351597417;0.8342149351597414;0.38;1.2578587684405114;1.260683655005412
0.4663666737166459;0.8136667371664592;0.4655899594160011;0.8058995941600113;0.385;1.2537296913087053;1.2566093184943683
0.468500157040214;0.7850015704021401;0.46767889275582725;0.7767889275582722;0.39;1.2478689226882298;1.2508001851597508
0.4705567080928067;0.7555670809280668;0.46969116640679187;0.7469116640679186;0.395;1.24011503108922;1.2430938141082777
0.4725388108681422;0.7253881086814218;0.47162972889408256;0.7162972889408253;0.4;1.230284576815161;1.2333055649782994
0.47444894075558375;0.6944894075558372;0.47349760148692216;0.6849760148692212;0.405;1.2181683943120736;1.2212248562769366
0.476289555972289;0.6628955597228898;0.4752978752169066;0.6529787521690655;0.41000000000000003;1.2035272218997575;1.206610772762287
0.47806308263142705;0.6306308263142699;0.4770337078275583;0.6203370782755825;0.41500000000000004;1.186086602703687;1.1891869483914137
0.47977191218131204;0.5977191218131207;0.4787083206580107;0.587083206580107;0.42;1.16553100773794;1.1686356796917645
0.4814183744042445;0.5641837440424452;0.4803249954639084;0.5532499546390839;0.425;1.1414971947451065;1.1445912885790397
0.4830047586288707;0.5300475862887075;0.48188707117875335;0.5188707117875337;0.43;1.1135669414004874;1.1166328804254095
0.48453324502899664;0.49533245028996664;0.4833979406187485;0.4839794061874853;0.435;1.0812595225762673;1.0842768761693304
0.4860060022120473;0.4600600221204731;0.4848610471345045;0.44861047134504484;0.44;1.0440247074547633;1.046970105011047
0.48742497808161483;0.42424978081614834;0.4862798812128807;0.41279881212880654;0.445;1.001237736272379;1.0040849289362235
0.48879227672194164;0.38792276721941643;0.48765797703227937;0.3765797703227935;0.45;0.9521988379205942;0.9549189702425226
0.4901093662199715;0.35109366219971483;0.4889989089748489;0.3399890897484887;0.455;0.8961415219060447;0.8987036797758368
0.49137873054702685;0.3137873054702686;0.4903062880990009;0.30306288099000883;0.46;0.8322561938746548;0.834628286453599
0.4926002594441897;0.2760025944418971;0.4915837585757176;0.26583758575717614;0.465;0.7597383403599516;0.7618883417572861
0.4937790273372915;0.23779027337291508;0.49283499409222065;0.22834994092220634;0.47000000000000003;0.6778724893687232;0.6797699972819606
0.4949090998121681;0.19909099812168057;0.4940636942264537;0.1906369422645367;0.47500000000000003;0.5861616971820043;0.5877796502581184
0.4960051323212247;0.16005132321224702;0.4952735807960751;0.1527358079607511;0.48;0.48450301054419187;0.48581925417150296
0.49704695190617615;0.12046951906176157;0.49646839418544986;0.11468394185449851;0.485;0.3733881366890846;0.3743864033808165
0.4980669288053777;0.08066928805377695;0.49765188965436324;0.07651889654363245;0.49;0.2540775709772812;0.25474748410114345
0.49903828377587395;0.04038283775873946;0.4988278336320077;0.03827833632007711;0.495;0.12867074460484504;0.12900679375158985
0.49999942184653096;-5.781534690256069e-06;0.49999999999999994;-4.486140598542951e-16;0.5;1.380332326627224e-16;5.037526995321529e-17
0.5009629508145228;-0.04037049185477163;0.5011721663679924;-0.03827833632007558;0.505;-0.12867074460484468;-0.12900679375158988
0.5019316986165778;-0.08068301383422152;0.5023481103456366;-0.07651889654363395;0.51;-0.2540775709772807;-0.25474748410114373
0.502954482924163;-0.12045517075837045;0.5035316058145506;-0.11468394185449456;0.515;-0.37338813668908377;-0.3743864033808163
0.5039935497524746;-0.16006450247525397;0.5047264192039244;-0.15273580796075636;0.52;-0.48450301054419276;-0.48581925417150273
0.5050919388668356;-0.19908061133164512;0.5059363057735471;-0.1906369422645288;0.525;-0.5861616971820037;-0.5877796502581181
0.5062202660183064;-0.2377973398169364;0.5071650059077789;-0.22834994092221111;0.53;-0.6778724893687231;-0.67976999728196
0.5074001560025421;-0.2759984399745792;0.5084162414242824;-0.2658375857571764;0.535;-0.7597383403599518;-0.7618883417572853
0.5086210534390092;-0.3137894656099078;0.5096937119009987;-0.3030628809900141;0.54;-0.8322561938746541;-0.8346282864535979
0.5098907348561809;-0.3510926514381919;0.5110010910251523;-0.3399890897484771;0.545;-0.8961415219060431;-0.8987036797758347
0.5112076804941049;-0.3879231950589517;0.5123420229677196;-0.3765797703228046;0.55;-0.9521988379205932;-0.9549189702425215
0.512575037167265;-0.4242496283273506;0.5137201187871201;-0.41279881212879926;0.555;-1.0012377362723792;-1.0040849289362228
0.5139939947776584;-0.46006005222341667;0.5151389528654954;-0.4486104713450472;0.56;-1.0440247074547628;-1.0469701050110471
0.5154667532885494;-0.4953324671145062;0.516602059381251;-0.4839794061874906;0.5650000000000001;-1.0812595225762647;-1.084276876169329
0.5169952440878982;-0.5300475591210181;0.5181129288212485;-0.5188707117875162;0.5700000000000001;-1.1135669414004854;-1.116632880425411
0.5185816233710023;-0.5641837662899777;0.5196750045360886;-0.5532499546391143;0.5750000000000001;-1.1414971947451038;-1.1445912885790388
0.5202280891890265;-0.5977191081097346;0.5212916793419926;-0.5870832065800732;0.58;-1.165531007737938;-1.1686356796917643
0.5219369166888591;-0.630630833111409;0.5229662921724403;-0.6203370782755965;0.585;-1.1860866027036838;-1.189186948391413
0.5237104443058593;-0.6628955569414068;0.5247021247830934;-0.652978752169065;0.59;-1.2035272218997564;-1.2066107727622843
0.5255510591457271;-0.6944894085427284;0.5265023985130788;-0.6849760148692119;0.595;-1.2181683943120758;-1.221224856276937
0.5274611891671491;-0.7253881083285081;0.528370271105916;-0.7162972889408399;0.6;-1.230284576815164;-1.2333055649782967
0.5294432918917094;-0.7555670810829062;0.5303088335932093;-0.7469116640679062;0.605;-1.2401150310892197;-1.2430938141082772
0.5314998429676493;-0.7850015703235069;0.5323211072441714;-0.7767889275582868;0.61;-1.2478689226882294;-1.2508001851597497
0.53363332627964;-0.8136667372036;0.5344100405839997;-0.8058995941600035;0.615;-1.253729691308705;-1.2566093184943696
0.5358462226138561;-0.8415377738614399;0.5365785064840256;-0.834214935159744;0.62;-1.2578587684405114;-1.2606836550054106
0.5381409998119628;-0.868590001880371;0.5388292993265513;-0.8617070067344873;0.625;-1.2603987262271044;-1.2631666088705122
0.5405201025191628;-0.8947989748083722;0.5411651322471346;-0.888348677528654;0.63;-1.2614759389042485;-1.2641852516578265
0.5429859427899256;-0.9201405721007437;0.5435886344570146;-0.9141136554298541;0.635;-1.2612028309867003;-1.2638525813315464
0.5455408910074353;-0.9445910899256473;0.546102348648468;-0.9389765135153207;0.64;-1.2596797774083526;-1.2622694410706767
0.5481872674377657;-0.9681273256223427;0.5487087284853989;-0.9629127151460113;0.645;-1.2569967116762113;-1.259526143889194
0.5509273343329537;-0.9907266566704636;0.5514101361819315;-0.9858986381806858;0.65;-1.2532344895548164;-1.2557038506404863
0.5537632886565461;-1.0123671134345387;0.5542088401711515;-1.0079115982884859;0.655;-1.2484660481892373;-1.2508757414613003
0.5566972553858263;-1.0330274461417381;0.5571070128664602;-1.028929871335398;0.66;-1.242757393991568;-1.2451080141686903
0.5597312814226794;-1.0526871857732063;0.5601067285176492;-1.0489327148235088;0.665;-1.2361684470231458;-1.23846073754622
0.5628673300555851;-1.0713266994441495;0.5632099611638681;-1.0679003883613196;0.67;-1.2287537649096352;-1.2309885827594509
0.5661072759739019;-1.0889272402609813;0.5664185826855117;-1.0858141731448832;0.675;-1.2205631654153941;-1.2227414522188005
0.5694529007844293;-1.1054709921557064;0.569734360956837;-1.1026563904316302;0.68;-1.2116422635617374;-1.2137650219498095
0.5729058890074245;-1.1209411099257562;0.5731589581013782;-1.1184104189862192;0.685;-1.2020329364951936;-1.2041012108332898
0.5764678245099026;-1.135321754900974;0.5766939288515354;-1.1330607114846472;0.6900000000000001;-1.1917737271012125;-1.1937885878481878
0.5801401873464482;-1.1485981265355185;0.5803407190143033;-1.1465928098569673;0.6950000000000001;-1.180900195535971;-1.182862726608727
0.5839243509704838;-1.160756490295163;0.5841006640444371;-1.1589933595556303;0.7000000000000001;-1.169445226344935;-1.171356514966289
0.5878215797860101;-1.171784202139898;0.5879749877264422;-1.1702501227355773;0.705;-1.157439297594885;-1.1593004261893542
0.5918330270104439;-1.1816697298955607;0.5919648009669768;-1.1803519903302317;0.71;-1.1449107174191933;-1.1467227571945624
0.5959597328210533;-1.1904026717894665;0.5960711006983852;-1.1892889930161474;0.715;-1.1318858325254206;-1.1336498384392169
0.6002026227617187;-1.1979737723828134;0.6002947688949494;-1.1970523110505058;0.72;-1.1183892125081332;-1.1201062193698277
0.6045625063883168;-1.204374936116832;0.6046365717024236;-1.203634282975764;0.725;-1.1044438132225043;-1.1061148327250332
0.6090400761337723;-1.2095992386622765;0.6090971586819751;-1.2090284131802482;0.73;-1.0900711219843835;-1.091697140494372
0.6136359063766716;-1.2136409362332832;0.6136770621691345;-1.2132293783086547;0.735;-1.075291286953043;-1.0768732639187726
0.6183504526988236;-1.2164954730117634;0.6183766967484308;-1.2162330325156927;0.74;-1.0601232327096146;-1.0616620995704347
0.6231840513196757;-1.2181594868032428;0.6231963588442817;-1.2180364115571831;0.745;-1.044584763755885;-1.0460814232570612
0.6281369186969259;-1.2186308130307408;0.6281362264284186;-1.2186377357158136;0.75;-1.0286926574150612;-1.0301479832490534
0.6332091512843958;-1.2179084871560417;0.6331963588442812;-1.218036411557189;0.755;-1.0124627474109045;-1.013877584119878
0.6384007254393282;-1.2159927456067177;0.6383766967484321;-1.216233032515679;0.76;-0.995909999227711;-0.997285162313736
0.6437114974727474;-1.2128850252725263;0.6436770621691322;-1.2132293783086778;0.765;-0.9790485782059078;-0.980384854404823
0.6491412038371128;-1.2085879616288717;0.6490971586819765;-1.2090284131802351;0.77;-0.9618919112023465;-0.9631900588850489
0.6546894614466527;-1.2031053855334726;0.6546365717024225;-1.2036342829757751;0.775;-0.9444527425368715;-0.9457134922084066
0.660355768126184;-1.1964423187381596;0.6602947688949506;-1.197052311050494;0.78;-0.926743184854948;-0.9279672397271219
0.6661395031849748;-1.1886049681502515;0.6660711006983845;-1.1892889930161554;0.785;-0.90877476545713;-0.9099628020748014
0.6720399281125292;-1.179600718874708;0.6719648009669771;-1.1803519903302293;0.79;-0.8905584685784135;-0.8917111374832137
0.6780561873936182;-1.1694381260638187;0.6779749877264427;-1.170250122735573;0.795;-0.872104774041811;-0.8732227004603055
0.6841873094401383;-1.1581269055986179;0.684100664044436;-1.1589933595556405;0.8;-0.8534236926601197;-0.8545074772055826
0.6904322076376044;-1.1456779236239574;0.6903407190143035;-1.1465928098569653;0.805;-0.8345247987157987;-0.8355750180951675
0.6967896815042605;-1.1321031849573961;0.6966939288515376;-1.1330607114846245;0.81;-0.8154172598109302;-0.8164344675299734
0.7032584179608856;-1.1174158203911444;0.7031589581013745;-1.118410418986255;0.8150000000000001;-0.7961098643460497;-0.797094591407314
0.7098369927095081;-1.1016300729049195;0.709734360956841;-1.102656390431591;0.8200000000000001;-0.7766110468577134;-0.7775638024469071
0.7165238717192026;-1.0847612828079738;0.7164185826855078;-1.085814173144922;0.8250000000000001;-0.7569289114194302;-0.7578501835769093
0.7233174128172498;-1.0668258718275028;0.72320996116387;-1.0679003883613;0.8300000000000001;-0.7370712532884593;-0.7379615095631575
0.730215867383881;-1.0478413261611892;0.7301067285176501;-1.0489327148234984;0.835;-0.7170455789614595;-0.7179052670454098
0.7372173821488387;-1.0278261785116125;0.7371070128664572;-1.0289298713354273;0.84;-0.6968591247850525;-0.6976886731269759
0.7443200010879089;-1.0067999891209114;0.7442088401711544;-1.0079115982884552;0.845;-0.6765188742521617;-0.6773186926491558
0.7515216674175922;-0.9847833258240773;0.751410136181929;-0.9858986381807098;0.85;-0.6560315741017481;-0.6568020542684836
0.7588202256859736;-0.9617977431402638;0.7587087284854007;-0.9629127151459929;0.855;-0.6354037493279397;-0.6361452654428381
0.7662134239577876;-0.9378657604221246;0.7661023486484665;-0.938976513515335;0.86;-0.6146417171939094;-0.6153546264223043
0.7736989160916603;-0.9130108390833969;0.7735886344570158;-0.9141136554298428;0.865;-0.5937516003368946;-0.5944362433310826
0.7812742641073405;-0.8872573589265951;0.7811651322471337;-0.8883486775286633;0.87;-0.5727393390423601;-0.5733960404187609
0.7889369406407671;-0.8606305935923285;0.788829299326552;-0.8617070067344799;0.875;-0.5516107027581085;-0.5522397715518026
0.7966843314846247;-0.8331566851537526;0.7965785064840262;-0.8342149351597381;0.88;-0.5303713009126398;-0.5309730310096089
0.8045137382120658;-0.8048626178793419;0.8044100405839969;-0.8058995941600309;0.885;-0.509026593096215;-0.509601263643737
0.8124223808811177;-0.7757761911888226;0.8123211072441748;-0.776788927558252;0.89;-0.4875818986579908;-0.48812977445361083
0.8204074008172533;-0.7459259918274669;0.8203088335932066;-0.746911664067934;0.895;-0.46604240576785;-0.46656373762746456
0.8284658634715274;-0.715341365284726;0.8283702711059197;-0.7162972889408038;0.9;-0.4444131799875436;-0.4449082050930567
0.8365947613515652;-0.684052386484348;0.836502398513074;-0.6849760148692607;0.905;-0.4226991723919074;-0.42316811461901915
0.84479101702268;-0.6520898297731998;0.8447021247830975;-0.6529787521690261;0.91;-0.4009052272777219;-0.401348297504333
0.8530514861762397;-0.6194851382376036;0.8529662921724391;-0.6203370782756095;0.915;-0.37903608949471806;-0.37945348589047956
0.8613729607624265;-0.5862703923757355;0.8612916793419914;-0.5870832065800873;0.92;-0.35709641143055587;-0.3574883197280671
0.869752172184366;-0.5524782781563414;0.86967500453609;-0.5532499546391004;0.925;-0.33509075967927565;-0.33545735342739746
0.878185794550632;-0.5181420544936808;0.8781129288212479;-0.5188707117875209;0.93;-0.31302362142045465;-0.31336506222022087
0.886670447982989;-0.48329552017011085;0.8866020593812507;-0.483979406187494;0.935;-0.29089941053446655;-0.2912158482580389
0.8952027019762432;-0.44797298023756926;0.8951389528654964;-0.44861047134503707;0.9400000000000001;-0.268722473477452;-0.2690140464705273
0.903779078806959;-0.4122092119304113;0.9037201187871196;-0.41279881212880537;0.9450000000000001;-0.2464970949380751;-0.24676393020615678
0.9123960569877937;-0.37603943012206403;0.9123420229677189;-0.37657977032281176;0.9500000000000001;-0.22422750329675367;-0.2244697166756454
0.9210500747641233;-0.3394992523587683;0.921001091025154;-0.33998908974846004;0.9550000000000001;-0.201917875906799;-0.2021355722176821
0.9297375336495906;-0.3026246635040938;0.9296937119009981;-0.3030628809900177;0.96;-0.17957234421582727;-0.17976561740522196
0.9384548019971942;-0.2654519800280573;0.9384162414242805;-0.2658375857571948;0.965;-0.15719499874481516;-0.15736393200972007
0.9471982186024426;-0.22801781397557355;0.9471650059077811;-0.22834994092218852;0.97;-0.13478989394129923;-0.1349345598397755
0.955964096335123;-0.19035903664876908;0.9559363057735453;-0.1906369422645467;0.975;-0.11236105292250809;-0.11248151346993014
0.9647487257961683;-0.15251274203831633;0.9647264192039264;-0.15273580796073583;0.98;-0.08991247212352715;-0.09000877887470933
0.9735483789960795;-0.11451621003920451;0.9735316058145473;-0.11468394185452693;0.985;-0.06744812586506259;-0.06752031998243037
0.9823593130513592;-0.07640686948640787;0.9823481103456398;-0.07651889654360199;0.99;-0.04497197085490005;-0.04502008316285615
0.9911777738953642;-0.038222261046357724;0.9911721663679903;-0.03827833632009641;0.995;-0.02248795063676546;-0.022512001662360368
1.0;1.7678967668447835e-16;1.0000000000000004;4.569457935608436e-15;1.0;2.298765700179258e-17;4.010226604721015e-18


==> ab_params.csv <==
x;y1;y2;y3;y4
0.0;0.0;nan;inf;nan
0.0019143782304199377;0.013656903744651769;0.013656889594271061;348.2425376863969;348.2414552104998
0.0038287564608398754;0.021679024551857766;0.021678934702581056;174.1222611114098;174.12009616304675
0.005743134691259812;0.02840764845187875;0.02840738354639254;116.08260992449054;116.07936251052273
0.007657512921679751;0.034413567862614874;0.034412997356289374;87.06311508081845;87.05878521153811
0.009571891152099688;0.039933635647990684;0.0399326012525847;69.65168277022323;69.64627045935275
0.011486269382519624;0.045095101979169286;0.045093419940945366;58.04428172164295;58.03778698633526
0.013400647612939564;0.04997630476057027;0.04997376753083753;49.75346996090386;49.74589282174199
0.015315025843359501;0.05462979415549815;0.05462617169203702;43.53552650016536;43.52686698116218
0.017229404073779438;0.05909298393302865;0.05908802475567358;38.699495234401645;38.68975336299964
0.019143782304199376;0.06339370562938659;0.06338713770134657;34.83080249999437;34.81997830706531
0.021058160534619313;0.06755337273329805;0.06754490421322804;31.665628692274794;31.65372221211934
0.022972538765039248;0.07158890758513894;0.0715782274799776;29.02809407429489;29.015105344642183
0.024886916995459186;0.07551397768194637;0.07550075642145908;26.79643575078094;26.782364812788202
0.026801295225879127;0.07933982296885647;0.07932371291702385;24.883680224678546;24.868527122930526
0.028715673456299065;0.0830758289551018;0.0830564648696261;23.226046931079587;23.209811713588063
0.030630051686719003;0.08672993545989492;0.08670693490842431;21.7757004459266;21.75838316412979
0.03254442991713894;0.09030893543633067;0.09028189917609811;20.496060738703843;20.47766144746582
0.034458808147558875;0.09381869814645236;0.0937872104726374;19.358676674231333;19.339195431841357
0.03637318637797882;0.09726433896656053;0.09722796803364615;18.34108682968186;18.320523697853684
0.03828756460839875;0.10065035071516286;0.10060864883477147;17.42532206649287;17.403677110364008
0.040201942838818686;0.10398070670490624;0.10393321062299174;16.596835938874953;16.574109227005902
0.04211632106923863;0.10725894265920059;0.10720517381499461;15.843726809090779;15.819918413464213
0.04403069929965856;0.11048822258906008;0.11042768735779256;15.15616288918299;15.131272885202884
0.045945077530078496;0.11367139232958068;0.1136035822506901;14.525951022270121;14.499979488760875
0.04785945576049843;0.11681102346401562;0.11673541545631616;13.94620895633151;13.919155975536986
0.04977383399091837;0.11990944967563799;0.1198255062407083;13.411113247118777;13.382978904701359
0.05168821222133831;0.12296879707293991;0.12287596648783061;12.915703182642526;12.88648756768206
0.053602590451758254;0.12599100967284543;0.12588872617306152;12.455726723840463;12.425429928833232
0.05551696868217819;0.1289778709598537;0.12886555491345106;12.027518319590072;11.996140440447682
0.05743134691259813;0.1319310222394446;0.13180808031298044;11.627901158718723;11.595442294766956
0.059345725143018065;0.13485197835308343;0.13471780367007485;11.254108340979595;11.220568594957221
0.061260103373438006;0.1377421412067403;0.1375961134992138;10.90371882846961;10.869098306527196
0.06317448160385794;0.14060281147576723;0.1404442972294188;10.57460504224411;10.53890385394275
0.06508885983427788;0.14343519877962;0.14326355137305216;10.264889706587757;10.228107964897761
0.06700323806469781;0.14624043056545777;0.14605499040391193;9.972910091410448;9.935047912709983
0.06891761629511775;0.1490195598965691;0.1488196545405316;9.697188214243889;9.658245718317634
0.07083199452553769;0.1517735723072284;0.15155851659625275;9.436405874346857;9.396383184384545
0.07274637275595763;0.15450339185803108;0.15427248803008634;9.189383628793834;9.14828087138883
0.07466075098637756;0.1572098865034931;0.15696242431012147;8.95506300301154;8.912880308159306
0.0765751292167975;0.1598938728656138;0.15962912968315546;8.73249136973499;8.689228870831531
0.07848950744721743;0.16255612049231644;0.1622733614294368;8.520809040799278;8.476466874639595
0.08040388567763737;0.1651973556675343;0.16489583366927119;8.319238202961062;8.273816509737511
0.08231826390805733;0.1678182648296739;0.16749722077820242;8.127073397558958;8.080572320859584
0.08423264213847725;0.17041949764686126;0.17007816045915986;7.943673298402038;7.896092985208877
0.0861470203688972;0.1730016697904309;0.17263925651301745;7.76845358593987;7.719794186627204
0.08806139859931712;0.17556536544230106;0.17518108134319496;7.6008807508886465;7.551142419221206
0.08997577682973706;0.1781111395669877;0.1777041782250424;7.44046668888376;7.389649582014937
0.09189015506015699;0.1806395199748774;0.18020906336661802;7.2867639708008145;7.23486824927076
0.09380453329057693;0.18315100919987903;0.18269622778396896;7.1393616922210015;7.086387519954744
0.09571891152099686;0.18564608621159362;0.18516613901104653;6.9978818209606315;6.9438293652661285
0.09763328975141682;0.18812520797959914;0.18761924266184413;6.861975974303078;6.806845405869244
0.09954766798183674;0.19058881090526789;0.19005596386016904;6.731322568088582;6.675114060983253
0.10146204621225668;0.19303731213466177;0.19247670855058596;6.60562428854859;6.548338020216476
0.10337642444267663;0.19547111076443696;0.19488186470245875;6.484605845047407;6.426241996307968
0.10529080267309657;0.1978905889512933;0.19727180341761877;6.368011967979309;6.308570723024643
0.10720518090351651;0.20029611293429497;0.19964687995098296;6.2556056211766595;6.195087167569298
0.10911955913393644;0.20268803397833624;0.20200743465238924;6.147166402485622;6.085570931156328
0.11103393736435638;0.20506668924611005;0.20435379383700358;6.042489109799534;5.979816815045039
0.1129483155947763;0.20743240260513454;0.20668627059084974;5.941382452919418;5.877633532400122
0.11486269382519626;0.2097854853756926;0.20900516551731207;5.8436678942284255;5.778842548966062
0.11677707205561619;0.21212623702492178;0.21131076742984758;5.74917860339832;5.683277037773576
0.11869145028603613;0.21445494581174976;0.21360335399559557;5.657758513253386;5.590780935003491
0.12060582851645604;0.21677188938689299;0.2158831923341042;5.56926146555207;5.5012080857683365
0.12252020674687601;0.21907733535171148;0.2181505395749592;5.483550436851582;5.414421469976929
0.12443458497729595;0.2213715417793404;0.22040564337773738;5.400496835831181;5.330292499657575
0.12634896320771588;0.22365475770118512;0.22264874241736568;5.319979864495124;5.248700380161027
0.1282633414381358;0.22592722356157152;0.2248800668376776;5.241885936581347;5.1695315285691015
0.13017771966855576;0.22818917164307953;0.2270998386756913;5.166108147287017;5.092679043420199
0.1320920978989757;0.23044082646485378;0.22930827225890285;5.092545789104926;5.018042220545656
0.13400647612939562;0.2326824051559752;0.23150557457767537;5.021103909159595;4.945526110405813
0.13592085435981557;0.23491411780578808;0.23369194563461704;4.951692903951619;4.875041112834315
0.1378352325902355;0.23713616779290947;0.23586757877267445;4.884228147873308;4.806502605553729
0.13974961082065543;0.23934875209449694;0.23803266098351364;4.81862965225729;4.739830603224096
0.14166398905107538;0.2415520615772124;0.24018737319762776;4.754821752069828;4.674949444136202
0.1435783672814953;0.24374628127119852;0.24233189055748341;4.692732817668672;4.611787501969417
0.14549274551191527;0.24593159062827294;0.2444663826749131;4.63229498931686;4.550276920305433
0.14740712374233517;0.24810816376544426;0.24659101387385376;4.57344393238378;4.490353367829299
0.14932150197275512;0.25027616969476585;0.24870594341944732;4.516118611376889;4.431955812361102
0.15123588020317505;0.2524357725404567;0.25081132573443216;4.460261081135614;4.375026312049834
0.153150258433595;0.2545871317441497;0.25290731060368343;4.405816293685685;4.31950982222768
0.15506463666401493;0.25673040225905513;0.2549940433676907;4.3527319194005765;4.265354016571413
0.15697901489443486;0.2588657347337681;0.25707166510569895;4.300958181248678;4.212509121349548
0.1588933931248548;0.2609932756863922;0.2591403128091858;4.2504477010226145;4.160927761651616
0.16080777135527474;0.2631131676695993;0.2612001195462942;4.201155356552181;4.110564818601042
0.16272214958569467;0.265225549427201;0.2632512146177928;4.153038148996361;4.061377296647171
0.16463652781611465;0.26733055604276146;0.2652937237050975;4.106055079394054;4.013324200115902
0.16655090604653455;0.2694283190807454;0.26732776901084304;4.060167033728536;3.966366418274159
0.1684652842769545;0.2715189667206577;0.2693534693924621;4.015336675828437;3.9204666182308006
0.17037966250737446;0.2736026238845968;0.27137094048919436;3.971528347488885;3.8755891450577407
0.1722940407377944;0.2756794123586177;0.27338029484291937;3.9287079752512337;3.8316999285696354
0.17420841896821432;0.27774945090827025;0.2753816420131786;3.8868429833291853;3.7887663962499705
0.17612279719863425;0.27981285538865136;0.2773750886867257;3.8459022122136477;3.746757391855887
0.1780371754290542;0.2818697388492911;0.2793607387819234;3.805855842528888;3.7056430992742744
0.17995155365947413;0.2839202116341664;0.2813386935482804;3.7666753237489385;3.66539497123817
0.18186593188989406;0.2859643814771193;0.28330905166140535;3.728333307416116;3.6259856625452245
0.18378031012031398;0.2880023535929364;0.28527190931363366;3.690803584533393;3.587388967450048
0.18569468835073394;0.29003423076433044;0.28722736030056795;3.6540610268294045;3.5495797609291544
0.18760906658115387;0.2920601134250484;0.2891754961037555;3.618081531619474;3.512533943541991
0.18952344481157382;0.2940800997393173;0.29111640596971444;3.5828419700083938;3.4762283896336457
0.19143782304199372;0.29609428567782337;0.29305017698550306;3.54832013820105;3.440640898645457
0.19335220127241368;0.29810276509041006;0.29497689415101813;3.514494711705469;3.4057501493180107
0.19526657950283363;0.30010562977566724;0.2968966404481934;3.4813452022298237;3.3715356565881343
0.1971809577332536;0.30210296954757365;0.29880949690726155;3.448851917090277;3.3379777309966707
0.1990953359636735;0.30409487229934584;0.3007155426702307;3.4169959209606917;3.3050574404381736
0.20100971419409344;0.30608142406463495;0.3026148550517167;3.3857589998080657;3.2727565740963103
0.20292409242451337;0.30806270907620675;0.3045075095972688;3.355123626869368;3.241057608420644
0.20483847065493332;0.31003880982223203;0.30639358013931217;3.325072930536199;3.209943675011273
0.20675284888535325;0.3120098071003035;0.30827313885082525;3.2955906640236607;3.1793985302876613
0.20866722711577318;0.31397578006929483;0.31014625629686676;3.2666611767088107;3.1494065268270592
0.21058160534619313;0.3159368062991641;0.3120130014840542;3.2382693870324806;3.1199525862662836
0.21249598357661306;0.3178929618188029;0.313873441908096;3.2104007568658686;3.0910221736682693
0.21441036180703302;0.31984432116202366;0.31572764359946665;3.1830412672503408;3.062601273261852
0.21632474003745292;0.3217909574117748;0.31757567116731894;3.156177395425394;3.0346763654696813
0.21823911826787287;0.32373294224266663;0.31941758784171115;3.129796093065664;3.0072344051451965
0.2201534964982928;0.3256703459618855;0.32125345551423024;3.103884765653405;2.980262800945077
0.22206787472871276;0.32760323754857373;0.32308333477708573;3.078431252917906;2.9537493957686225
0.22398225295913265;0.3295316846917432;0.3249072849607441;3.053423810278013;2.927682448200233
0.2258966311895526;0.3314557538267898;0.3267253641701688;3.028851091228254;2.9020506148955083
0.22781100941997257;0.3333755101706726;0.3285376293197314;3.004702130613062;2.8768429338554373
0.22972538765039252;0.3352910177558169;0.3303441361668515;2.9809663287372827;2.8520488085368614
0.23163976588081245;0.33720233946279754;0.332144939344422;2.957633436264596;2.827657992750868
0.23355414411123238;0.33910953705185737;0.33394009239207495;2.934693539858633;2.8036605763038804
0.2354685223416523;0.3410126711933088;0.3357296477863351;2.9121370485245337;2.780046971339165
0.23738290057207226;0.3429118014968708;0.33751365696971375;2.889954680611394;2.7568078993392624
0.23929727880249219;0.34480698653998315;0.33929217037878495;2.8681374514385936;2.7339343787522683
0.24121165703291209;0.3466982838951445;0.3410652374712891;2.8466766615113532;2.7114177132073625
0.24312603526333207;0.34858575015631355;0.3428329067523047;2.825563885293032;2.6892494802870783
0.24504041349375202;0.35046944096441235;0.3445952257995268;2.8047909605037282;2.6674215208258563
0.24695479172417195;0.35234941103197226;0.34635224128769126;2.7843499779166168;2.6459259287063577
0.2488691699545919;0.35422571416695303;0.3481039990121772;2.764233271625225;2.6247550411267073
0.2507835481850118;0.35609840329577297;0.34985054391182363;2.744433409756489;2.6039014293135154
0.25269792641543176;0.3579675304855802;0.35159192009099155;2.7249431856059365;2.583357889657025
0.25461230464585166;0.35983314696579594;0.3533281708409018;2.7057556091727903;2.5631174352461867
0.2565266828762716;0.3616953031489591;0.3550593386602771;2.6868638990741007;2.5431732877827598
0.25844106110669157;0.3635540486509003;0.35678546527531885;2.668261474818241;2.5235188698547595
0.2603554393371115;0.3654094323102704;0.35850659165903914;2.6499419494192926;2.5041477975508353
0.2622698175675314;0.3672615022074509;0.36022275804998016;2.6318991223348736;2.4850538733980505
0.2641841957979514;0.36911030568286785;0.3619340039703402;2.6141269727110283;2.4662310796067386
0.26609857402837134;0.3709558893547345;0.36364036824353047;2.5966196529187036;2.447673571606951
0.26801295225879124;0.3727982991362425;0.3653418890111841;2.579371482367231;2.429375671861919
0.26992733048921114;0.37463758025222454;0.3670386037496401;2.562376941581065;2.4113318639447336
0.27184170871963115;0.3764737772553068;0.3687305492859196;2.5456306665268045;2.393536786865363
0.2737560869500511;0.3783069340415708;0.37041776181321423;2.5291274431782407;2.3759852296356523
0.275670465180471;0.3801370938657439;0.37210027690590625;2.5128622023078595;2.358672126060794
0.2775848434108909;0.38196429935593446;0.37377812953413553;2.4968300144938684;2.3415925497463363
0.27949922164131086;0.38378859252792874;0.3754513540779324;2.4810260853324158;2.3247417093103597
0.2814135998717308;0.3856100147990662;0.37711998434092975;2.465445750845234;2.3081149437910886
0.28332797810215077;0.3874286070017073;0.3787840535636703;2.450084473073453;2.2917077182406818
0.28524235633257067;0.38924440939630967;0.3804435944365265;2.4349378358488463;2.275515619496448
0.2871567345629906;0.39105746168412636;0.3820986391122431;2.4200015407342312;2.259534352121196
0.2890711127934106;0.392867803019538;0.38374921921811644;2.405271403125177;2.2437597345049465
0.29098549102383053;0.3946754720220341;0.3853953658678258;2.390743348505588;2.2281876951204453
0.29289986925425043;0.39648050678785474;0.3870371096729265;2.376413408850135;2.212814268925599
0.29481424748467033;0.3982829449013035;0.38867448075401695;2.3622777191668463;2.197635593906016
0.2967286257150903;0.40008282344574525;0.39030750875159276;2.3483325141735363;2.1826479077514076
0.29864300394551024;0.4018801790142967;0.39193622283659546;2.3345741251020664;2.167847544659822
0.3005573821759302;0.40367504772022317;0.3935606517206698;2.320998976624732;2.153230932264007
0.3024717604063501;0.40546746520704907;0.3951808236661358;2.3076035838973734;2.1387945886744792
0.30438613863677005;0.40725746665839385;0.3967967664956899;2.2943845497140636;2.124535119634186
0.30630051686719;0.4090450868075402;0.39840850760183855;2.2813385617685022;2.1104492157798758
0.30821489509760996;0.41083035994674605;0.4000160739560786;2.2684623900174605;2.09653365000551
0.31012927332802986;0.412613319936306;0.40161949211782855;2.2557528841418897;2.082785274923339
0.3120436515584498;0.4143940002133741;0.40321878824312263;2.2432069711014675;2.069201020418428
0.3139580297888697;0.41617243380055086;0.4048139880930717;2.230821652778635;2.055777891292654
0.3158724080192897;0.4179486533142475;0.4064051170421018;2.218594003708285;2.0425129649943754
0.3177867862497096;0.41972269097283005;0.40799220008597553;2.206521168889525;2.0294033894301564
0.31970116448012953;0.42149457860455286;0.40957526184960397;2.1946003616760503;2.016446380855124
0.3216155427105495;0.4232643476552885;0.4111543265946557;2.1828288617418656;2.0036392218386516
0.32352992094096944;0.42503202919605815;0.41272941822696924;2.1712040131192314;1.9909792593022795
0.32544429917138934;0.4267976539303714;0.41430056030377643;2.159723222305854;1.9784639026268749
0.32735867740180935;0.42856125220137997;0.4158677760407391;2.1483839564384954;1.9660906218262226
0.3292730556322293;0.4303228539988509;0.4174310883188094;2.137183741530295;1.9538569457843054
0.33118743386264915;0.43208248896596596;0.41899051969091616;2.126120160769218;1.9417604605537375
0.3331018120930691;0.43384018640595234;0.42054609238848417;2.1151908528751893;1.9297988077128594
0.33501619032348906;0.43559597528854804;0.4220978283277901;2.104393510513544;1.9179696827791746
0.336930568553909;0.43734988425630955;0.4236457491161605;2.0937258787625725;1.906270833676852
0.33884494678432897;0.4391019416307651;0.4251898760580196;2.0831857536330105;1.8947000592562009
0.3407593250147489;0.4408521754184183;0.4267302301607852;2.072770980637432;1.8832552078630322
0.3426737032451688;0.442600613316607;0.4282668321406238;2.0624794534076036;1.871934175955985
0.3445880814755888;0.444347282719221;0.4297997024280643;2.052309112357916;1.8607349067699324
0.3465024597060087;0.4460922107222837;0.4313288611734775;2.042257943393132;1.8496553890237049
0.34841683793642864;0.4478354241294007;0.4328543282524231;2.0323239766587324;1.8386936556704072
0.35033121616684854;0.44957694945708;0.4343761232708709;2.0225052853322327;1.8278477826887094
0.3522455943972685;0.45131681293992765;0.4358942655702964;2.012799984453917;1.8171158879135556
0.35415997262768845;0.4530550405357213;0.4374087742326575;2.0032062297954925;1.80649612990479
0.3560743508581084;0.45479165793036613;0.43891966808525273;1.9937222167652406;1.795986706852286
0.3579887290885283;0.4565266905427369;0.4404269657054684;1.9843461793482948;1.785585855516196
0.35990310731894826;0.45826016352940807;0.4419306854254135;1.9750763890807412;1.775291850201026
0.3618174855493682;0.45999210178927574;0.4434308453364491;1.9659111540562904;1.7651030017622817
0.3637318637797881;0.4617225299680756;0.4449274632936115;1.956848817964311;1.755017656644482
0.365646242010208;0.4634514724627978;0.44642055691993804;1.9478877591580894;1.7450341959493847
0.36756062024062797;0.4651789534260024;0.4479101436106898;1.9390263897522022;1.7351510345333419
0.3694749984710479;0.4669049967700396;0.4493962405374828;1.930263154747951;1.7253666201327078
0.3713893767014679;0.4686296261711747;0.4508788646523246;1.9215965311858478;1.7156794325162914
0.37330375493188783;0.4703528650736221;0.452358032691559;1.9130250273241747;1.7060879826639102
0.37521813316230773;0.4720747366934917;0.4538337611797262;1.9045471818426918;1.6965908119700528
0.3771325113927277;0.47379526402264716;0.45530606643333504;1.8961615630705981;1.6871864914718278
0.37904688962314764;0.47551446983248136;0.45677496456455213;1.8878667682378878;1.6778736211002965
0.38096126785356754;0.477232376677609;0.45824047148481084;1.8796614227492783;1.6686508289543707
0.38287564608398744;0.4789490068994812;0.45970260290834086;1.8715441794799195;1.6595167705965022
0.3847900243144074;0.480664382629921;0.4611613743556221;1.8635137180921304;1.6504701283693912
0.38670440254482735;0.48237852579458373;0.4626168011567615;1.8555687443724276;1.6415096107330058
0.3886187807752473;0.4840914581163451;0.4640688984548008;1.8477079895881507;1.6326339516211616
0.39053315900566726;0.48580320111861575;0.4655176812089496;1.8399302098630108;1.6238419098170642
0.3924475372360872;0.4875137761285883;0.4669631641977524;1.8322341855709148;1.6151322683471043
0.3943619154665072;0.4892232042804148;0.46840536202218724;1.8246187207474465;1.606503833892318
0.39627629369692713;0.4909315065183188;0.46984428910869863;1.8170826425184057;1.5979554362169015
0.398190671927347;0.4926387035996429;0.4712799597121678;1.8096248005448339;1.58948592761321
0.40010505015776693;0.49434481609783415;0.4727123879188202;1.8022440664839685;1.5810941823627027
0.4020194283881869;0.49604986440536647;0.47414158764907144;1.7949393334656032;1.572779096212267
0.40393380661860684;0.49775386873660543;0.475567572660317;1.787709515583336;1.5645395858654487
0.40584818484902674;0.499456849130614;0.4769903565496617;1.7805535474002157;1.5563745884880813
0.4077625630794467;0.5011588254539019;0.47840995275659426;1.773470383468315;1.5482830612278322
0.40967694130986665;0.5028598174031185;0.4798263745656071;1.7664589978617762;1.5402639807472298
0.4115913195402866;0.5045598445076939;0.4812396351087635;1.7595183837228823;1.5323163427697057
0.4135056977707065;0.5062589261324261;0.4826497473682112;1.7526475528207432;1.5244391616382742
0.4154200760011264;0.5079570814800168;0.484056724178647;1.7458455351221815;1.5166314698863814
0.41733445423154636;0.509654329593558;0.48546057822973054;1.7391113783744294;1.508892317820592
0.4192488324619663;0.5113506893589691;0.4868613220684515;1.732444147699259;1.5012207731146927
0.42116321069238627;0.5130461795073867;0.4882589681014475;1.7258429251981815;1.493615920414872
0.42307758892280617;0.514740818617508;0.4896535285972777;1.7193068095683661;1.4860768609556207
0.4249919671532261;0.5164346251178885;0.4910450156886514;1.7128349157289386;1.478602712186009
0.4269063453836461;0.5181276172891962;0.4924334413746128;1.7064263744573351;1.4711926074060175
0.42882072361406604;0.5198198132664216;0.49381881752268203;1.7000803320353963;1.4638456954126156
0.43073510184448593;0.5215112310410458;0.49520115587095603;1.693795949904902;1.4565611401552716
0.43264948007490583;0.523201888463169;0.4965804680301684;1.6875724043322442;1.4493381204006126
0.4345638583053258;0.5248918032435952;0.4979567654857079;1.681408886081973;1.4421758294059421
0.43647823653574574;0.526580992955882;0.499330059599601;1.675304600098924;1.4350734746013554
0.43839261476616564;0.5282694750383485;0.5007003616124532;1.6692587651986837;1.4280302772801812
0.4403069929965856;0.5299572667960476;0.502067682645357;1.6632706137661193;1.4210454722974923
0.44222137122700556;0.531644385402701;0.5034320337017594;1.6573393914617511;1.414118307776469
0.4441357494574255;0.533330847902599;0.5047934256692987;1.6514643569357075;1.4072480448223144
0.44605012768784547;0.5350166712124645;0.5061518693216033;1.6456447815490542;1.4004339572435867
0.4479645059182653;0.5367018721232836;0.5075073753200574;1.6398799491022644;1.3936753312806396
0.44987888414868527;0.5383864673021028;0.5088599542155363;1.6341691555706235;1.386971465341007
0.4517932623791052;0.5400704732937929;0.5102096164501051;1.628511708846362;1.3803216697415257
0.4537076406095252;0.5417539065227811;0.5115563723586891;1.622906928487315;1.3737252664569708
0.45562201883994513;0.5434367832947539;0.5129002321707137;1.617354145471917;1.3671815888750374
0.4575363970703651;0.5451191197983258;0.5142412060117116;1.6118527019603521;1.360689981557463
0.45945077530078504;0.5468009321066818;0.5155793039049023;1.6064019510616707;1.3542498000071421
0.46136515353120494;0.5484822361791888;0.5169145357727433;1.601001256606708;1.3478604104410126
0.4632795317616249;0.5501630478629788;0.5182469114384515;1.5956499929266281;1.341521189568595
0.4651939099920448;0.5518433828945043;0.5195764406274984;1.5903475446369433;1.3352315243759836
0.46710828822246475;0.5535232569010673;0.5209031329690783;1.5850933064268364;1.3289908119151594
0.4690226664528847;0.5552026854023199;0.5222269979975488;1.5798866828536502;1.3227984590984603
0.4709370446833046;0.5568816838117404;0.5235480451538476;1.5747270881423827;1.3166538824980614
0.47285142291372456;0.5585602674380828;0.5248662837868822;1.5696139459900587;1.3105565081503234
0.4747658011441445;0.5602384514868023;0.5261817231548969;1.5645466893748305;1.3045057713648907
0.47668017937456447;0.5619162510614549;0.5274943724268131;1.5595247603696802;1.298501116538361
0.47859455760498437;0.5635936811650751;0.5288042406835479;1.5545476099605942;1.2925419969724596
0.4805089358354043;0.5652707567015283;0.5301113369193106;1.5496146978690815;1.2866278746965265
0.48242331406582417;0.5669474924768408;0.5314156700428718;1.5447254923789222;1.2807582202942638
0.4843376922962441;0.5686239032005092;0.5327172488788173;1.5398794701670186;1.2749325127345634
0.48625207052666414;0.5703000034867836;0.5340160821687737;1.5350761161382485;1.2691502392063443
0.4881664487570841;0.5719758078559342;0.5353121785726174;1.5303149232642006;1.263410894957275
0.49008082698750405;0.5736513307354937;0.5366055466696601;1.52559539242569;1.2577139831362771
0.491995205217924;0.5753265864614797;0.5378961949598158;1.5209170322589514;1.2520590146396973
0.4939095834483439;0.5770015892795977;0.5391841318647459;1.5162793590054089;1.2464455079610668
0.49582396167876386;0.5786763533464231;0.5404693657289867;1.5116818963649254;1.240872989044338
0.4977383399091838;0.5803508927305651;0.5417519048210573;1.507124175352441;1.2353409911404998
0.49965271813960366;0.5820252214138103;0.5430317573345468;1.5026057341579033;1.2298490546675043
0.5015670963700236;0.5836993532922491;0.5443089313891859;1.498126118009409;1.2243967270733895
0.5034814746004436;0.5853733021773827;0.5455834350318997;1.493684879039466;1.218983562702526
0.5053958528308635;0.5870470817972128;0.5468552762378408;1.4892815761542948;1.2136091226649115
0.5073102310612834;0.5887207057973137;0.5481244629114091;1.4849157749060926;1.2082729747084069
0.5092246092917033;0.5903941877418876;0.549391002887251;1.4805870473681713;1.2029746930938796
0.5111389875221233;0.5920675411148022;0.5506549039312435;1.476294972012911;1.1977138584731308
0.5130533657525432;0.5937407793206126;0.551916173741462;1.472039133592438;1.1924900577695647
0.5149677439829632;0.5954139156855675;0.553174819949133;1.4678191230219686;1.18730288406152
0.5168821222133831;0.5970869634585976;0.5544308501195693;1.4636345372657438;1.1821519364681907
0.5187965004438031;0.5987599358122911;0.5556842717530917;1.45948497922549;1.1770368200380728
0.520710878674223;0.6004328458438523;0.5569350922859336;1.4553700576313395;1.1719571456398763
0.5226252569046429;0.6021057065760451;0.5581833190911345;1.4512893869351504;1.1669125298558298
0.5245396351350629;0.6037785309581237;0.5594289594794148;1.4472425872061578;1.1619025948773194
0.5264540133654828;0.6054513318667465;0.5606720207000389;1.4432292840289098;1.1569269684028163
0.5283683915959028;0.6071241221068777;0.5619125099416636;1.439249108403414;1.1519852835380082
0.5302827698263227;0.6087969144126748;0.5631504343331747;1.4353016966474508;1.1470771786981004
0.5321971480567427;0.6104697214483623;0.5643858009445071;1.4313866903009962;1.1422022975122312
0.5341115262871625;0.6121425558090914;0.5656186167874541;1.4275037360326988;1.137360288729933
0.5360259045175825;0.6138154300217886;0.5668488888164631;1.423652485548359;1.132550806129605
0.5379402827480024;0.6154883565459899;0.5680766239294193;1.419832595501365;1.1277735084289322
0.5398546609784223;0.6171613477746625;0.5693018289684156;1.4160437274050355;1.1230280591972235
0.5417690392088423;0.6188344160350157;0.5705245107205124;1.4122855475468152;1.1183141267695946
0.5436834174392623;0.6205075735892972;0.5717446759184831;1.4085577269042913;1.1136313841629724
0.5455977956696823;0.6221808326355809;0.5729623312415508;1.4048599410629699;1.1089795089938599
0.5475121739001022;0.6238542053085399;0.5741774833161104;1.4011918701357837;1.1043581833978404
0.549426552130522;0.6255277036802095;0.575390138716442;1.3975531986842804;1.099767093950747
0.551340930360942;0.62720133976074;0.5766003039654116;1.3939436156414495;1.0952059315914868
0.553255308591362;0.6288751254991362;0.5778079855351624;1.3903628142361577;1.0906743915464632
0.5551696868217818;0.6305490727839881;0.5790131898477933;1.3868104919191444;1.0861721732555647
0.5570840650522018;0.6322231934441902;0.5802159232760299;1.38328635029054;1.0816989802996677
0.5589984432826217;0.6338974992496502;0.5814161921438825;1.3797900950288808;1.0772545203296482
0.5609128215130417;0.6355720019119884;0.5826140027272956;1.3763214358215718;1.0728385049968332
0.5628271997434616;0.6372467130852253;0.583809361254787;1.37288008629677;1.0684506498848751
0.5647415779738816;0.6389216443664621;0.5850022739080765;1.3694657639566543;1.064090674443017
0.5666559562043015;0.6405968072965487;0.5861927468227075;1.3660781901120465;1.0597583019206953
0.5685703344347215;0.6422722133607439;0.5873807860886562;1.3627170898183543;1.055453259303485
0.5704847126651413;0.6439478739893658;0.5885663977509328;1.3593821918128044;1.0511752772503202
0.5723990908955613;0.6456238005584336;0.5897495878101748;1.3560732284529329;1.046924090031972
0.5743134691259812;0.6473000043902992;0.5909303622232298;1.3527899356563078;1.0426994354707722
0.5762278473564012;0.6489764967542706;0.5921087269037301;1.3495320528414543;1.0385010548815217
0.5781422255868212;0.6506532888672275;0.5932846877226589;1.3462993228699494;1.0343286930135864
0.5800566038172411;0.6523303918942267;0.5944582505089081;1.3430914919896677;1.030182097994126
0.5819709820476611;0.6540078169491007;0.595629421049828;1.3399083097791447;1.0260610212724588
0.5838853602780809;0.6556855750950465;0.5967982050917675;1.336749529093037;1.0219652175655098
0.5857997385085009;0.6573636773452085;0.5979646083406098;1.3336149060086462;1.017894444804326
0.5877141167389207;0.6590421346632503;0.599128636462294;1.3305041997734979;1.0138484640816556
0.5896284949693407;0.6607209579639225;0.6002902950833371;1.3274171727539306;1.0098270396005238
0.5915428731997606;0.662400158113619;0.6014495897913412;1.324353590384692;1.0058299386238232
0.5934572514301806;0.6640797459309291;0.6026065261354975;1.3213132211195049;1.001856931424879
0.5953716296606005;0.6657597321871793;0.6037611096270811;1.3182958363825912;0.9979077912389578
0.5972860078910205;0.6674401276069706;0.6049133457399395;1.315301210521123;0.9939822942157219
0.5992003861214404;0.669120942868706;0.606063239910974;1.3123291207585908;0.9900802193725851
0.6011147643518604;0.670802188605113;0.6072107975406131;1.3093793471490596;0.9862013485489641
0.6030291425822802;0.6724838754037578;0.6083560239932809;1.306451672532295;0.982345466361402
0.6049435208127002;0.6741660138075536;0.6094989245978563;1.3035458824897455;0.9785123601595442
0.6068578990431202;0.6758486143152617;0.6106395046481278;1.3006617653013541;0.9747018199829415
0.6087722772735401;0.6775316873819865;0.6117777694032415;1.297799111903186;0.9709136385186756
0.6106866555039601;0.6792152434196628;0.6129137240881406;1.2949577158458556;0.9671476110597824
0.61260103373438;0.6808992927975386;0.6140473738940019;1.2921373732537274;0.9634035354644438
0.6145154119648;0.6825838458426503;0.6151787239786629;1.289337882784886;0.9596812121159586
0.6164297901952199;0.684268912840292;0.6163077794670457;1.2865590455918474;0.9559804438834433
0.6183441684256398;0.685954504034479;0.6174345454515725;1.2838006652830016;0.9523010360832747
0.6202585466560597;0.6876406296284052;0.6185590269925764;1.2810625478847697;0.948642796441242
0.6221729248864797;0.6893272997848947;0.6196812291187069;1.2783445018044584;0.9450055350553961
0.6240873031168996;0.6910145246268475;0.6208011568273283;1.2756463377938;0.9413890643595862
0.6260016813473195;0.6927023142376791;0.6219188150849132;1.27296786891316;0.9377931990876641
0.6279160595777394;0.6943906786617566;0.6230342088274318;1.2703089104963974;0.9342177562383397
0.6298304378081594;0.696079627904826;0.6241473429607325;1.2676692801163714;0.9306625550406871
0.6317448160385793;0.6977691719344365;0.6252582223609208;1.2650487975510696;0.9271274169202681
0.6336591942689993;0.6994593206803595;0.6263668518747314;1.2624472847503534;0.9236121654658688
0.6355735724994191;0.7011500840350005;0.6274732363198928;1.259864565803303;0.9201166263968547
0.6374879507298391;0.7028414718538082;0.6285773804854927;1.2573004669061514;0.9166406275310865
0.6394023289602591;0.7045334939556765;0.6296792891323312;1.2547548163307933;0.9131839987534395
0.641316707190679;0.7062261601233433;0.6307789669932745;1.2522274443938608;0.9097465719848691
0.643231085421099;0.7079194801037828;0.6318764187736027;1.2497181834263467;0.9063281811520316
0.6451454636515189;0.7096134636085942;0.6329716491513494;1.2472268677437732;0.9029286621574575
0.6470598418819389;0.7113081203143846;0.6340646627776416;1.2447533336168874;0.8995478528502352
0.6489742201123588;0.7130034598631487;0.6351554642770317;1.242297419242876;0.896185592997233
0.6508885983427787;0.7146994918626417;0.6362440582478254;1.2398589647170886;0.8928417242548132
0.6528029765731987;0.7163962258867503;0.6373304492624067;1.2374378120052565;0.8895160901410548
0.6547173548036187;0.7180936714758571;0.6384146418675558;1.2350338049162033;0.8862085360084606
0.6566317330340387;0.7197918381372013;0.6394966405847659;1.2326467890750261;0.8829189090171343
0.6585461112644586;0.7214907353452357;0.6405764499105531;1.2302766118967519;0.8796470581084403
0.6604604894948783;0.7231903725419784;0.641654074316762;1.2279231225604454;0.8763928339791084
0.6623748677252983;0.7248907591373617;0.6427295182508713;1.2255861719837697;0.8731560890557911
0.6642892459557183;0.7265919045095748;0.6438027861362883;1.223265612797987;0.8699366774700708
0.6662036241861382;0.7282938180054045;0.6448738823726463;1.2209612993233876;0.8667344550338765
0.668118002416558;0.7299965089405707;0.6459428113360931;1.2186730875451437;0.8635492792153515
0.6700323806469781;0.731699986600059;0.6470095773795791;1.2164008350895756;0.8603810091151067
0.6719467588773981;0.733404260238447;0.6480741848331381;1.2141444012008253;0.8572295054429017
0.673861137107818;0.7351093390802306;0.6491366380041675;1.2119036467179247;0.8540946304947087
0.675775515338238;0.736815232320143;0.6501969411777039;1.2096784340522575;0.8509762481301781
0.6776898935686579;0.738521949123472;0.6512550986166926;1.2074686271653983;0.8478742237504744
0.6796042717990779;0.7402294986263733;0.6523111145622573;1.2052740915473317;0.8447884242764985
0.6815186500294979;0.7419378899361793;0.6533649932339642;1.2030946941950336;0.8417187181274669
0.6834330282599177;0.7436471321317051;0.6544167388300812;1.2009303035914145;0.8386649751998587
0.6853474064903377;0.745357234263552;0.6554663555278372;1.1987807896846165;0.8356270668467122
0.6872617847207576;0.7470682053544053;0.6565138474836753;1.1966460238676546;0.8326048658572635
0.6891761629511776;0.7487800543993304;0.6575592188335024;1.1945258789583977;0.8295982464369359
0.6910905411815975;0.750492790366065;0.658602473692938;1.1924202291798827;0.8266070841876502
0.6930049194120174;0.7522064221953079;0.6596436161575574;1.190328950140955;0.8236312560884667
0.6949192976424373;0.7539209588010053;0.6606826503031323;1.1882519188172285;0.8206706404765486
0.6968336758728573;0.7556364090706331;0.6617195801858695;1.1861890135323585;0.8177251170284331
0.6987480541032771;0.7573527818654757;0.6627544098426432;1.1841401139396253;0.8147945667416252
0.7006624323336971;0.7590700860209033;0.6637871432912292;1.1821051010038146;0.8118788719164683
0.702576810564117;0.7607883303466443;0.664817784530531;1.180083856983401;0.8089779161383389
0.704491188794537;0.7625075236270559;0.6658463375408067;1.1780762654130146;0.8060915842601117
0.7064055670249569;0.7642276746213913;0.6668728062838903;1.176082211086198;0.8032197623849182
0.7083199452553769;0.7659487920640644;0.6678971947034125;1.174101580038441;0.8003623378491873
0.7102343234857968;0.7676708846649104;0.6689195067250161;1.1721342595304882;0.7975191992059524
0.7121487017162168;0.7693939611094448;0.669939746256571;1.1701801380319188;0.7946902362084348
0.7140630799466368;0.7711180300591199;0.6709579171883848;1.1682391052049876;0.7918753397938884
0.7159774581770566;0.7728431001515766;0.6719740233934107;1.1663110518887274;0.7890744020677034
0.7178918364074766;0.7745691800008963;0.6729880687274546;1.1643958700833033;0.786287316287766
0.7198062146378965;0.7762962781978457;0.6740000570293759;1.162493452934619;0.7835139768490677
0.7217205928683165;0.7780244033101256;0.6750099921212903;1.160603694719167;0.7807542792685558
0.7236349710987364;0.7797535638826099;0.676017877808766;1.1587264908291184;0.7780081201702317
0.7255493493291564;0.7814837684375874;0.6770237178810189;1.1568617377576507;0.7752753972704777
0.7274637275595762;0.783215025474998;0.6780275161111062;1.1550093330845048;0.7725560093636208
0.7293781057899962;0.7849473434726686;0.6790292762561162;1.1531691754617712;0.7698498563077234
0.731292484020416;0.7866807308865437;0.680029002057356;1.1513411645998988;0.7671568390105933
0.733206862250836;0.7884151961509167;0.6810266972405371;1.1495252012539214;0.7644768594160155
0.7351212404812559;0.790150747678657;0.6820223655159582;1.147721187209903;0.761809820490204
0.7370356187116759;0.7918873938614344;0.6830160105786853;1.1459290252715901;0.7591556262084563
0.7389499969420958;0.7936251430699423;0.6840076361087315;1.1441486192472743;0.7565141815420219
0.7408643751725158;0.795364003654119;0.6849972457712316;1.142379873936857;0.7538853924451696
0.7427787534029358;0.7971039839433641;0.6859848432166167;1.1406226951191136;0.7512691658424594
0.7446931316333557;0.7988450922467559;0.6869704320807855;1.1388769895391573;0.7486654096162099
0.7466075098637757;0.8005873368532646;0.6879540159852734;1.1371426648960912;0.7460740325941547
0.7485218880941955;0.8023307260319635;0.6889355985374207;1.135419629830853;0.7434949445372953
0.7504362663246155;0.8040752680322393;0.6899151833305361;1.1337077939142446;0.7409280561279323
0.7523506445550354;0.8058209710839984;0.6908927739440619;1.1320070676351437;0.7383732789578853
0.7542650227854554;0.8075678433978726;0.691868373943732;1.1303173623888971;0.7358305255168903
0.7561794010158753;0.8093158931654221;0.6928419868817335;1.1286385904658869;0.7332997091811735
0.7580937792462953;0.8110651285593368;0.693813616296862;1.126970665040273;0.730780744202197
0.7600081574767152;0.8128155577336347;0.694783265714677;1.1253135001589036;0.7282735456955778
0.7619225357071351;0.8145671888238599;0.6957509386476544;1.1236670107303937;0.7257780296301711
0.7638369139375549;0.8163200299472775;0.6967166385953378;1.1220311125143678;0.7232941128173193
0.7657512921679749;0.8180740892030658;0.6976803690444877;1.1204057221108634;0.720821712900263
0.7676656703983948;0.8198293746725095;0.6986421334692282;1.1187907569498932;0.7183607483437076
0.7695800486288148;0.8215858944191873;0.6996019353311922;1.117186135281163;0.7159111384235507
0.7714944268592347;0.8233436564891599;0.7005597780796646;1.1155917761639433;0.7134728032167582
0.7734088050896547;0.825102668911157;0.7015156651517255;1.1140075994570895;0.7110456635913931
0.7753231833200747;0.8268629396967597;0.7024695999723888;1.1124335258092115;0.7086296411967876
0.7772375615504946;0.8286244768405835;0.703421585954739;1.110869476648988;0.7062246584538726
0.7791519397809146;0.8303872883204583;0.7043716265000705;1.1093153741756236;0.7038306385456348
0.7810663180113345;0.8321513820976073;0.7053197249980199;1.107771141349445;0.7014475054077236
0.7829806962417545;0.833916766116824;0.7062658848266995;1.1062367018826378;0.6990751837191932
0.7848950744721744;0.8356834483066469;0.7072101093528291;1.1047119802301146;0.6967135988933828
0.7868094527025944;0.8374514365795336;0.7081524019318642;1.1031969015805219;0.6943626770689257
0.7887238309330143;0.8392207388320334;0.7090927659081263;1.101691391847371;0.692022345100892
0.7906382091634343;0.8409913629449561;0.710031204614926;1.1001953776603053;0.6896925305520605
0.7925525873938543;0.8427633167835414;0.7109677213746908;1.0987087863564873;0.687373161684317
0.794466965624274;0.844536608197627;0.7119023194990862;1.0972315459721138;0.6850641674501771
0.796381343854694;0.8463112450218124;0.7128350022891384;1.0957635852340528;0.6827654774844281
0.7982957220851139;0.8480872350756244;0.7137657730353543;1.0943048335516008;0.680477022095899
0.8002101003155339;0.8498645861636788;0.7146946350178393;1.092855221008356;0.6781987322593401
0.8021244785459538;0.8516433060758413;0.7156215915064146;1.0914146783542122;0.675930539607426
0.8040388567763738;0.8534234025873878;0.7165466457607337;1.0899831369974622;0.6736723764228666
0.8059532350067937;0.8552048834591617;0.7174698010303957;1.0885605289970177;0.6714241756306379
0.8078676132372137;0.856987756437731;0.7183910605550584;1.0871467870547362;0.6691858707903161
0.8097819914676336;0.8587720292555425;0.7193104275645488;1.0857418445078608;0.6669573960885277
0.8116963696980535;0.860557709631077;0.7202279052789742;1.084345635321561;0.6647386863314982
0.8136107479284734;0.8623448052690013;0.7211434969088296;1.0829580940815857;0.6625296769377166
0.8155251261588934;0.8641333238603172;0.7220572056551063;1.081579155987014;0.6603303039306918
0.8174395043893133;0.8659232730825143;0.7229690347093954;1.0802087568431107;0.6581405039318223
0.8193538826197333;0.8677146605997156;0.723878987253995;1.0788468330542804;0.6559602141533561
0.8212682608501533;0.8695074940628262;0.7247870664620105;1.0774933216171216;0.6537893723914574
0.8231826390805732;0.8713017811096782;0.7256932754974597;1.0761481601135756;0.6516279170193621
0.8250970173109932;0.8730975293651746;0.7265976175153699;1.0748112867041724;0.6494757869806378
0.827011395541413;0.8748947464414333;0.7275000956618795;1.0734826401213702;0.6473329217825293
0.8289257737718329;0.8766934399379286;0.7284007130743363;1.0721621596629853;0.6451992614894005
0.8308401520022528;0.8784936174416313;0.7292994728813924;1.0708497851857153;0.6430747467162692
0.8327545302326728;0.8802952865271486;0.7301963782031011;1.0695454570987497;0.6409593186224253
0.8346689084630927;0.882098454756862;0.7310914321510118;1.068249116357469;0.6388529189051422
0.8365832866935127;0.8839031296810639;0.7319846378282618;1.06696070445723;0.6367554897934721
0.8384976649239326;0.8857093188380937;0.7328759983296692;1.0656801634272366;0.6346669740421284
0.8404120431543526;0.8875170297544724;0.7337655167418239;1.064407435824494;0.632587314925448
0.8423264213847725;0.8893262699450362;0.7346531961431761;1.0631424647278447;0.6305164562314433
0.8442407996151924;0.8911370469130678;0.7355390396041278;1.0618851937320866;0.6284543422559238
0.8461551778456123;0.8929493681504285;0.7364230501871164;1.0606355669421699;0.6264009177967121
0.8480695560760323;0.8947632411376873;0.7373052309467042;1.059393528967473;0.6243561281479248
0.8499839343064522;0.8965786733442515;0.7381855849296622;1.058159024916156;0.6223199190943407
0.8518983125368722;0.8983956722284918;0.739064115175054;1.0569320003895897;0.6202922369058406
0.8538126907672922;0.900214245237872;0.7399408247143212;1.0557124014768586;0.6182730283319195
0.8557270689977121;0.9020343998090726;0.7408157165713622;1.0545001747493399;0.6162622405962815
0.8576414472281321;0.9038561433681158;0.7416887937626155;1.0532952672553528;0.6142598213914975
0.8595558254585519;0.9056794833304893;0.7425600592971396;1.0520976265148805;0.6122657188737383
0.8614702036889719;0.9075044271012701;0.7434295161766917;1.0509072005143618;0.6102798816575807
0.8633845819193917;0.9093309820752435;0.7442971673958049;1.0497239377015517;0.6083022588108804
0.8652989601498117;0.9111591556370258;0.7451630159418662;1.0485477869804523;0.6063327998497108
0.8672133383802316;0.9129889551611824;0.7460270647951924;1.0473786977063066;0.6043714547333733
0.8691277166106516;0.9148203880123474;0.7468893169291053;1.0462166196806628;0.6024181738594715
0.8710420948410715;0.9166534615453408;0.7477497753100055;1.0450615031465;0.6004729080590508
0.8729564730714915;0.9184881831052852;0.7486084428974458;1.043913298783421;0.5985356085918014
0.8748708513019114;0.9203245600277209;0.7494653226442031;1.0427719577029055;0.5966062271413269
0.8767852295323313;0.9221625996387215;0.7503204174963499;1.0416374314436267;0.5946847158104714
0.8786996077627512;0.9240023092550083;0.7511737303933257;1.0405096719668294;0.5927710271167103
0.8806139859931712;0.925843696184061;0.7520252642680053;1.039388631651767;0.5908651139876011
0.8825283642235912;0.9276867677242322;0.752875022046767;1.0382742632911997;0.5889669297562953
0.8844427424540111;0.9295315311648567;0.7537230066495628;1.0371665200869475;0.5870764281571014
0.8863571206844311;0.9313779937863629;0.7545692209899824;1.0360653556455064;0.5851935633211173
0.888271498914851;0.933226162860382;0.7554136679753213;1.0349707239737151;0.5833182897719077
0.890185877145271;0.9350760456498558;0.756256350506645;1.0338825794744817;0.5814505624212462
0.8921002553756909;0.9369276494091454;0.7570972714788533;1.0328008769425638;0.5795903365649077
0.8940146336061109;0.9387809813841375;0.7579364337807449;1.0317255715604026;0.577737567878515
0.8959290118365306;0.9406360488123497;0.7587738402950791;1.030656618894011;0.575892212413442
0.8978433900669506;0.9424928589230381;0.7596094938986384;1.0295939748889127;0.5740542265927647
0.8997577682973705;0.9443514189372985;0.7604433974622883;1.0285375958661358;0.5722235672072721
0.9016721465277905;0.9462117360681715;0.7612755538510391;1.0274874385182542;0.5704001914115162
0.9035865247582104;0.9480738175207466;0.7621059659241054;1.0264434599054824;0.5685840567199233
0.9055009029886304;0.9499376704922614;0.7629346365349639;1.025405617451815;0.5667751210029486
0.9074152812190504;0.9518033021722051;0.7637615685314122;1.0243738689412216;0.5649733424832837
0.9093296594494703;0.9536707197424178;0.764586764755625;1.0233481725138838;0.5631786797321068
0.9112440376798903;0.9555399303771906;0.765410228044213;1.0223284866624824;0.5613910916653859
0.9131584159103102;0.9574109412433646;0.7662319612282757;1.0213147702285306;0.5596105375402243
0.9150727941407302;0.9592837595004284;0.7670519671334589;1.0203069823987532;0.5578369769512579
0.9169871723711501;0.9611583923006165;0.7678702485800075;1.0193050827015109;0.556070369827088
0.9189015506015701;0.9630348467890059;0.7686868083828198;1.0183090310032692;0.5543106764267706
0.92081592883199;0.9649131301036111;0.7695016493515006;1.0173187875051122;0.5525578573363402
0.9227303070624099;0.9667932493754812;0.7703147742904132;1.0163343127392968;0.5508118734653823
0.9246446852928298;0.9686752117287925;0.7711261859987307;1.0153555675658537;0.5490726860436457
0.9265590635232498;0.9705590242809436;0.7719358872704875;1.0143825131692281;0.5473402566177012
0.9284734417536697;0.9724446941426494;0.7727438808946294;1.013415111054961;0.5456145470476353
0.9303878199840896;0.9743322284180311;0.7735501696550623;1.0124533230464132;0.5438955195037911
0.9323021982145095;0.9762216342047112;0.7743547563307022;1.011497111281529;0.5421831364635447
0.9342165764449295;0.9781129185939021;0.7751576436955231;1.0105464382096396;0.5404773607081266
0.9361309546753495;0.9800060886704982;0.7759588345186047;1.009601266588305;0.5387781553194755
0.9380453329057694;0.9819011515131656;0.7767583315641788;1.0086615594801949;0.5370854836771385
0.9399597111361893;0.9837981141944304;0.777556137591677;1.007727280250009;0.5353993094552021
0.9418740893666092;0.9856969837807689;0.7783522553557743;1.006798392561431;0.5337195966192656
0.9437884675970292;0.9875977673326943;0.7791466876064371;1.0058748603741248;0.5320463094234501
0.9457028458274491;0.9895004719048449;0.7799394370889651;1.004956647940762;0.5303794124074431
0.9476172240578691;0.9914051045460704;0.7807305065440369;1.004043719804089;0.5287188703935799
0.949531602288289;0.9933116722995182;0.7815198987077526;1.003136040794028;0.5270646484839622
0.951445980518709;0.9952201822027191;0.7823076163116768;1.0022335760248118;0.5254167120576061
0.9533603587491289;0.997130641287672;0.7830936620828814;1.0013362908921561;0.5237750267676323
0.9552747369795488;0.9990430565809292;0.7838780387439859;1.0004441510704627;0.5221395585384839
0.9571891152099687;1.000957435103678;0.7846607490131996;0.9995571225100569;0.5205102735631825
0.9591034934403887;1.0028737838718271;0.7854417956043618;0.9986751714344595;0.51888713830061
0.9610178716708087;1.0047921098960866;0.7862211812269818;0.9977982643376894;0.5172701194728346
0.9629322499012286;1.0067124201820512;0.7869989085862782;0.9969263679815987;0.5156591840624577
0.9648466281316483;1.0086347217302813;0.7877749803832179;0.9960594493932405;0.5140542993099988
0.9667610063620683;1.0105590215363853;0.7885493993145541;0.9951974758622665;0.5124554327113094
0.9686753845924883;1.0124853265910982;0.7893221680728655;0.9943404149383559;0.5108625520150192
0.9705897628229082;1.0144136438803626;0.7900932893465917;0.993488234428675;0.50927562522001
0.9725041410533283;1.016343980385408;0.7908627658200712;0.992640902395366;0.5076946205729232
0.9744185192837482;1.018276343082829;0.7916306001735769;0.9917983871530663;0.5061195065656958
0.9763328975141682;1.0202107389446646;0.792396795083354;0.9909606572664558;0.5045502519331198
0.9782472757445881;1.0221471749384752;0.793161353221652;0.990127681547833;0.5029868256504418
0.9801616539750081;1.0240856580274205;0.7939242772567627;0.9892994290547206;0.5014291969309796
0.982076032205428;1.026026195170336;0.7946855698530522;0.9884758690874976;0.4998773352237747
0.983990410435848;1.0279687933218087;0.7954452336709956;0.9876569711870601;0.4983312102112681
0.985904788666268;1.0299134594322545;0.7962032713672115;0.9868427051325076;0.4967907918070038
0.9878191668966878;1.0318602004479913;0.7969596855944928;0.9860330409388587;0.4952560501533614
0.9897335451271078;1.0338090233113166;0.7977144790018411;0.9852279488547903;0.49372695561931323
0.9916479233575277;1.0357599349605782;0.7984676542344972;0.9844273993604049;0.4922034787982078
0.9935623015879477;1.0377129423302518;0.7992192139339735;0.9836313631650233;0.49068559050557886
0.9954766798183676;1.0396680523510127;0.7999691607380852;0.9828398112050021;0.4891732617769826
0.9973910580487874;1.0416252719498065;0.8007174972809802;0.9820527146415763;0.4876664638658556
0.9993054362792073;1.0435846080499274;0.8014642261931705;0.9812700448587267;0.48616516824139827
1.0012198145096272;1.0455460675710837;0.8022093501015606;0.980491773461073;0.484669346586489
1.0031341927400472;1.0475096574294742;0.8029528716294785;0.9797178722717873;0.48317897079561134
1.005048570970467;1.0494753845378555;0.8036947933967022;0.9789483133305371;0.4816940129728173
1.0069629492008871;1.0514432558056168;0.8044351180194913;0.9781830688914451;0.48021444542970343
1.008877327431307;1.053413278138846;0.8051738481106128;0.9774221114210776;0.47874024068341486
1.010791705661727;1.0553854584404032;0.8059109862793701;0.9766654135964521;0.477271371454674
1.012706083892147;1.057359803609987;0.8066465351316292;0.9759129483030693;0.47580781066582983
1.0146204621225667;1.0593363205442048;0.8073804972698463;0.975164688632967;0.4743495314389256
1.0165348403529868;1.061315016136643;0.8081128752930951;0.9744206078827946;0.4728965070937953
1.0184492185834066;1.0632958972779316;0.8088436717970909;0.9736806795519118;0.47144871114617837
1.0203635968138267;1.0652789708558148;0.8095728893742185;0.9729448773405054;0.4700061173058551
1.0222779750442466;1.0672642437552171;0.8103005306135559;0.9722131751477296;0.46856869947480356
1.0241923532746666;1.06925172285831;0.8110265981009005;0.9714855470698665;0.4671364317453792
1.0261067315050865;1.0712414150445795;0.8117510944187927;0.9707619673985063;0.4657092883985134
1.0280211097355063;1.0732333271908914;0.8124740221465413;0.9700424106187486;0.4642872439019312
1.0299354879659264;1.0752274661715573;0.8131953838602465;0.9693268514074235;0.46287027290839167
1.0318498661963462;1.0772238388584;0.8139151821328232;0.968615264631332;0.461458350253947
1.0337642444267663;1.0792224521208182;0.8146334195340252;0.9679076253455056;0.4600514509562186
1.0356786226571861;1.0812233128258513;0.8153500986304675;0.9672039087914873;0.4586495502126982
1.0375930008876062;1.0832264278382435;0.8160652219856483;0.9665040903956281;0.4572526233990599
1.039507379118026;1.0852318040205082;0.8167787921599726;0.965808145767405;0.45586064606750026
1.041421757348446;1.08723944823299;0.8174908117107714;0.9651160506977562;0.4544735939450887
1.043336135578866;1.0892493673339299;0.8182012831923265;0.9644277811574345;0.4530914429321413
1.0452505138092858;1.0912615681795255;0.8189102091558882;0.9637433132953798;0.45171416910061013
1.0471648920397059;1.093276057623997;0.8196175921497001;0.9630626234371071;0.45034174869249044
1.0490792702701257;1.0952928425196446;0.8203234347190144;0.9623856880831156;0.44897415811824937
1.0509936485005458;1.0973119297169143;0.8210277394061174;0.9617124839073111;0.4476113739552652
1.0529080267309656;1.0993333260644569;0.8217305087503456;0.9610429877554483;0.44625337294628886
1.0548224049613857;1.1013570384091902;0.8224317452881063;0.9603771766435888;0.4449001319979212
1.0567367831918055;1.103383073596358;0.8231314515528982;0.9597150277565768;0.4435516281791065
1.0586511614222256;1.1054114384695934;0.8238296300753284;0.9590565184465294;0.4422078387196417
1.0605655396526454;1.1074421398709753;0.8245262833831319;0.958401626231345;0.44086874100870405
1.0624799178830653;1.1094751846410913;0.8252214140011896;0.9577503287932264;0.43953431259339276
1.0643942961134853;1.111510579619094;0.8259150244515473;0.9571026039772214;0.43820453117728786
1.066308674343905;1.1135483316427623;0.826607117253431;0.956458429789777;0.43687937461902493
1.068223052574325;1.11558844754856;0.827297694923268;0.9558177843973099;0.435558820930881
1.0701374308047449;1.117630934171692;0.8279867599747008;0.9551806461247937;0.4342428482773863
1.072051809035165;1.1196757983461656;0.8286743149186054;0.9545469934543581;0.43293143497393594
1.0739661872655848;1.1217230469048447;0.829360362263108;0.9539168050239064;0.4316245594854313
1.0758805654960049;1.1237726866795115;0.8300449045136007;0.9532900596257442;0.4303222004249269
1.0777949437264247;1.125824724500919;0.8307279441727584;0.9526667362052262;0.42902433655229266
1.0797093219568445;1.1278791671988513;0.8314094837405533;0.9520468138594145;0.427730946772898
1.0816237001872646;1.1299360216021794;0.8320895257142721;0.9514302718357517;0.42644201013629673
1.0835380784176847;1.1319952945389165;0.8327680725885295;0.9508170895307495;0.42515750583494033
1.0854524566481047;1.1340569928362743;0.8334451268552845;0.9502072464886894;0.42387741320289474
1.0873668348785246;1.1361211233207198;0.8341206910038549;0.9496007224003372;0.42260171171457644
1.0892812131089447;1.1381876928180292;0.8347947675209307;0.9489974971016718;0.4213303809834976
1.0911955913393645;1.140256708153344;0.8354673588905901;0.9483975505726269;0.4200634007610303
1.0931099695697843;1.1423281761512258;0.8361384675943123;0.9478008629358451;0.41880075093517677
1.0950243478002044;1.1444021036357097;0.836808096110991;0.9472074144554465;0.41754241152936056
1.0969387260306243;1.1464784974303606;0.8374762469169494;0.9466171855358091;0.4162883627012235
1.098853104261044;1.1485573643583251;0.8381429224859515;0.9460301567203612;0.4150385847414388
1.100767482491464;1.1506387112423868;0.838808125289216;0.945446308690388;0.41379305807253824
1.102681860721884;1.15272254490502;0.8394718577954314;0.9448656222638496;0.4125517632477461
1.1045962389523039;1.15480887216844;0.8401341224707627;0.9442880783942107;0.4113146809498329
1.106510617182724;1.1568976998546605;0.8407949217788708;0.9437136581692834;0.41008179198997313
1.1084249954131438;1.1589890347855423;0.8414542581809183;0.9431423428100816;0.40885307730662374
1.1103393736435636;1.1610828837828484;0.8421121341355868;0.9425741136696866;0.4076285179644054
1.1122537518739837;1.1631792536682952;0.8427685520990845;0.9420089522321244;0.40640809515300147
1.1141681301044035;1.1652781512636035;0.8434235145251592;0.9414468401112562;0.40519179018606755
1.1160825083348236;1.1673795833905525;0.8440770238651102;0.9408877590496771;0.4039795845001496
1.1179968865652434;1.169483556871029;0.8447290825677981;0.9403316909176292;0.40277145965361766
1.1199112647956635;1.171590078527079;0.8453796930796559;0.9397786177119236;0.4015673973256066
1.1218256430260833;1.1736991551809606;0.846028857844701;0.9392285215548741;0.40036737931496846
1.1237400212565034;1.1758107936551923;0.8466765793045428;0.938681384693242;0.39917138753923975
1.1256543994869233;1.1779250007726039;0.847322859898396;0.9381371894971914;0.39797940403361476
1.127568777717343;1.1800417833563883;0.8479677020630874;0.9375959184592542;0.3967914109499295
1.1294831559477632;1.1821611482301497;0.8486111082330695;0.9370575541933072;0.3956073905556607
1.131397534178183;1.1842831022179547;0.8492530808404262;0.9365220794335581;0.39442732523292967
1.133311912408603;1.1864076521443812;0.8498936223148849;0.9359894770335422;0.39325119747751913
1.135226290639023;1.1885348048345663;0.8505327350838245;0.9354597299651295;0.39207898989790246
1.137140668869443;1.1906645671142595;0.8511704215722854;0.9349328213175406;0.3909106852142758
1.1390550470998628;1.1927969458098666;0.8518066842029763;0.9344087342963743;0.38974626625760794
1.1409694253302827;1.194931947748502;0.8524415253962856;0.933887452222643;0.3885857159686948
1.1428838035607027;1.197069579758036;0.8530749475702879;0.9333689585318189;0.3874290173972255
1.1447981817911226;1.1992098486671414;0.8537069531407531;0.9328532367728891;0.38627615370085855
1.1467125600215426;1.2013527613053447;0.8543375445211542;0.9323402706074212;0.38512710814430473
1.1486269382519625;1.2034983245030713;0.8549667241226755;0.9318300438086357;0.3839818640984223
1.1505413164823826;1.2056465450916938;0.8555944943542201;0.9313225402604906;0.3828404050393193
1.1524556947128024;1.2077974299035799;0.8562208576224181;0.9308177439567729;0.3817027145474673
1.1543700729432225;1.2099509857721393;0.8568458163316325;0.9303156390001999;0.38056877630682
1.1562844511736423;1.2121072195318698;0.8574693728839695;0.9298162096015294;0.3794385741039456
1.1581988294040622;1.214266138018406;0.8580915296792814;0.9293194400786783;0.37831209182716474
1.1601132076344822;1.216427748068564;0.8587122891151773;0.9288253148558495;0.3771893134656964
1.162027585864902;1.2185920565203887;0.859331653587028;0.9283338184626689;0.3760702231088164
1.1639419640953221;1.2207590702131996;0.859949625487973;0.9278449355333289;0.3749548049450204
1.165856342325742;1.2229287959876365;0.8605662072089264;0.9273586508057416;0.3738430432611975
1.1677707205561618;1.225101240685707;0.8611814011385852;0.9268749491206997;0.37273492244180917
1.1696850987865817;1.2272764111508292;0.8617952096634321;0.9263938154210453;0.3716304269680817
1.1715994770170017;1.2294543142278804;0.8624076351677455;0.9259152347508475;0.37052954141720046
1.1735138552474216;1.2316349567632396;0.8630186800336014;0.9254391922545879;0.36943225046151723
1.1754282334778414;1.2338183456048333;0.8636283466408816;0.9249656731763527;0.36833853886776297
1.1773426117082615;1.2360044876021818;0.8642366373672794;0.9244946628590345;0.3672483914962682
1.1792569899386813;1.2381933896064414;0.8648435545883038;0.9240261467435406;0.3661617933001912
1.1811713681691014;1.2403850584704517;0.8654491006772855;0.9235601103680086;0.36507872932475616
1.1830857463995212;1.2425795010487763;0.8660532780053807;0.9230965393670315;0.36399918470649567
1.1850001246299413;1.2447767241977514;0.8666560889415785;0.9226354194708869;0.36292314467250186
1.1869145028603612;1.2469767347755258;0.8672575358527037;0.9221767365047778;0.3618505945396859
1.1888288810907812;1.2491795396421068;0.8678576211034229;0.9217204763880763;0.36078151971404365
1.190743259321201;1.2513851456594032;0.8684563470562481;0.9212666251335783;0.3597159056899284
1.192657637551621;1.2535935596912695;0.8690537160715418;0.9208151688467624;0.35865373804933154
1.194572015782041;1.2558047886035475;0.8696497305075205;0.9203660937250577;0.35759500246117004
1.196486394012461;1.2580188392641112;0.8702443927202604;0.9199193860571178;0.3565396846805799
1.1984007722428809;1.2602357185429085;0.8708377050637004;0.9194750322221019;0.3554877705482188
1.200315150473301;1.262455433312005;0.8714296698896457;0.9190330186889625;0.35443924598957227
1.2022295287037208;1.2646779904456253;0.8720202895477724;0.9185933320157398;0.3533940970142702
1.2041439069341409;1.2669033968201977;0.8726095663856316;0.918155958848863;0.3523523097154068
1.2060582851645605;1.2691316593143929;0.8731975027486517;0.9177208859224586;0.351313870268869
1.2079726633949808;1.2713627848091709;0.8737841009801429;0.9172881000576634;0.3502787649326713
1.2098870416254004;1.2735967801878174;0.8743693634213004;0.9168575881619468;0.34924698004629595
1.2118014198558207;1.275833652335992;0.8749532924112076;0.9164293372284368;0.34821850203004057
1.2137157980862403;1.2780734081417628;0.8755358902868382;0.9160033343352535;0.3471933173843725
1.2156301763166606;1.2803160544956556;0.8761171593830618;0.9155795666448492;0.346171412689286
1.2175445545470802;1.2825615982906873;0.8766971020326435;0.9151580214033536;0.3451527746036716
1.2194589327775;1.2848100464224135;0.8772757205662493;0.9147386859399261;0.3441373898646868
1.2213733110079201;1.2870614057889678;0.877853017312448;0.9143215476661134;0.3431252452871311
1.2232876892383397;1.2893156832910995;0.8784289945977134;0.9139065940752135;0.342116327762836
1.22520206746876;1.29157288583222;0.8790036547464268;0.9134938127416448;0.3411106242600489
1.2271164456991799;1.293833020318438;0.8795770000808797;0.913083191320323;0.3401081218228332
1.2290308239296;1.2960960936586037;0.8801490329212768;0.9126747175460409;0.33910880757046713
1.2309452021600198;1.2983621127643477;0.8807197555857369;0.9122683792328565;0.3381126686968512
1.2328595803904399;1.3006310845501219;0.8812891703902948;0.911864164273485;0.3371196924699236
1.2347739586208597;1.3029030159332375;0.8818572796489048;0.9114620606386978;0.33612986623107455
1.2366883368512795;1.3051779138339092;0.8824240856734422;0.9110620563767248;0.33514317739457355
1.2386027150816996;1.30745578517529;0.8829895907737033;0.9106641396126652;0.3341596134469962
1.2405170933121195;1.3097366368835142;0.8835537972574097;0.9102682985479014;0.33317916194666086
1.2424314715425395;1.3120204758877363;0.8841167074302079;0.909874521459519;0.33220181052306835
1.2443458497729594;1.3143073091201696;0.8846783235956719;0.9094827966997321;0.33122754687634565
1.2462602280033794;1.3165971435161263;0.8852386480553047;0.9090931126953132;0.33025635877669884
1.2481746062337993;1.3188899860140562;0.8857976831085383;0.9087054579470301;0.3292882340638676
1.2500889844642193;1.3211858435555859;0.8863554310527372;0.9083198210290855;0.3283231606465858
1.252003362694639;1.3234847230855573;0.8869118941831973;0.9079361905885632;0.3273611265020482
1.253917740925059;1.3257866315520674;0.8874670747931477;0.9075545553448792;0.32640211967538063
1.2558321191554789;1.3280915759065064;0.8880209751737533;0.9071749040892366;0.32544612827911606
1.257746497385899;1.3303995631035952;0.8885735976141134;0.9067972256840879;0.3244931404926761
1.2596608756163188;1.3327106001014248;0.8891249444012634;0.9064215090625988;0.3235431445618553
1.2615752538467389;1.3350246938614958;0.8896750178201766;0.9060477432281193;0.32259612879831234
1.2634896320771587;1.3373418513487532;0.8902238201537633;0.9056759172536591;0.32165208157906505
1.2654040103075788;1.3396620795316285;0.8907713536828719;0.9053060202813668;0.3207109913459899
1.2673183885379986;1.3419853853820742;0.8913176206862901;0.9049380415220146;0.31977284660532695
1.2692327667684187;1.3443117758756034;0.8918626234407447;0.9045719702544872;0.31883763592718806
1.2711471449988383;1.3466412579913267;0.8924063642209017;0.9042077958252757;0.3179053479450716
1.2730615232292586;1.3489738387119918;0.8929488452993678;0.9038455076479749;0.31697597135537886
1.2749759014596782;1.3513095250240168;0.8934900689466895;0.9034850952027873;0.3160494949169389
1.2768902796900985;1.3536483239175328;0.8940300374313537;0.903126548036028;0.315125907450533
1.2788046579205181;1.355990242386415;0.8945687530197866;0.9027698557596381;0.31420519783842793
1.2807190361509384;1.3583352874283277;0.8951062179763568;0.9024150080506986;0.3132873550239089
1.282633414381358;1.360683466044752;0.8956424345633727;0.9020619946509517;0.3123723680108237
1.284547792611778;1.3630347852410316;0.8961774050410816;0.901710805366324;0.3114602258631213
1.286462170842198;1.3653892520264035;0.8967111316676729;0.9013614300664549;0.3105509177044049
1.2883765490726178;1.3677468734140368;0.8972436166992742;0.9010138586842296;0.3096444327174811
1.2902909273030378;1.3701076564210701;0.8977748623899539;0.9006680812153152;0.3087407601439178
1.2922053055334577;1.372471608068646;0.8983048709917192;0.9003240877177014;0.30783988928360445
1.2941196837638778;1.3748387353819504;0.8988336447545154;0.8999818683112453;0.30694180949431565
1.2960340619942976;1.3772090453902452;0.8993611859262279;0.8996414131772197;0.3060465101912806
1.2979484402247177;1.379582545126907;0.899887496752678;0.8993027125578661;0.3051539808467557
1.2998628184551375;1.3819592416294624;0.9004125794776251;0.8989657567559506;0.3042642109895985
1.3017771966855574;1.384339141939624;0.9009364363427647;0.8986305361343241;0.30337719020485093
1.3036915749159774;1.386722253103327;0.9014590695877284;0.8982970411154872;0.30249290813332097
1.3056059531463975;1.3891085821707634;0.9019804814500827;0.8979652621811577;0.3016113544711708
1.3075203313768173;1.391498136196419;0.9025006741653282;0.8976351898718414;0.30073251896950787
1.3094347096072374;1.3938909222391078;0.9030196499668992;0.8973068147864086;0.29985639143398035
1.3113490878376572;1.39628694736201;0.9035374110861614;0.8969801275816724;0.2989829617243757
1.3132634660680773;1.3986862186327045;0.9040539597524136;0.8966551189719714;0.29811221975422264
1.3151778442984972;1.4010887431232046;0.9045692981928833;0.8963317797287556;0.29724415549039723
1.3170922225289172;1.4034945279099966;0.905083428632728;0.8960101006801768;0.2963787589527317
1.3190066007593368;1.4059035800740693;0.9055963532950329;0.8956900727106815;0.2955160202136284
1.3209209789897567;1.4083159067009547;0.9061080744008118;0.8953716867606069;0.2946559293976735
1.3228353572201768;1.4107315148807587;0.9066185941690015;0.8950549338257819;0.2937984766812608
1.3247497354505966;1.4131504117081979;0.9071279148164654;0.8947398049571312;0.2929436522922112
1.3266641136810167;1.4155726042826347;0.9076360385579895;0.8944262912602804;0.2920914465094003
1.3285784919114365;1.41799809970811;0.9081429676062814;0.894114383895168;0.2912418496623891
1.3304928701418566;1.4204269050933813;0.9086487041719694;0.8938040740756581;0.29039485213105604
1.3324072483722764;1.4228590275519526;0.9091532504635995;0.8934953530691575;0.28955044434523375
1.3343216266026965;1.4252944742021132;0.9096566086876374;0.8931882121962356;0.2887086167843474
1.336236004833116;1.4277332521669686;0.9101587810484619;0.8928826428302485;0.28786935997706
1.3381503830635364;1.4301753685744787;0.910659769748369;0.8925786363969641;0.2870326645009154
1.3400647612939562;1.4326208305574861;0.9111595769875651;0.892276184374193;0.2861985209819891
1.3419791395243763;1.4350696452537566;0.9116582049641684;0.8919752782914204;0.28536692009453996
1.3438935177547962;1.4375218198060085;0.9121556558742073;0.8916759097294427;0.28453785256066483
1.3458078959852162;1.43997736136195;0.9126519319116166;0.8913780703200053;0.28371130914995685
1.347722274215636;1.4424362770743095;0.9131470352682374;0.8910817517454458;0.2828872806791677
1.349636652446056;1.4448985741008726;0.9136409681338149;0.8907869457383377;0.28206575801187
1.351551030676476;1.4473642596045144;0.9141337326959963;0.8904936440811393;0.28124673205812556
1.3534654089068956;1.449833340753232;0.91462533114033;0.8902018386058433;0.2804301937741555
1.3553797871373159;1.4523058247201814;0.9151157656502611;0.8899115211936317;0.27961613416201214
1.3572941653677355;1.4547817186837062;0.9156050384071323;0.8896226837745319;0.27880454426925577
1.3592085435981558;1.4572610298273765;0.9160931515901812;0.8893353183270755;0.27799541518863186
1.3611229218285754;1.4597437653400165;0.9165801073765373;0.8890494168779615;0.2771887380577541
1.3630373000589957;1.4622299324157426;0.9170659079412201;0.888764971501721;0.27638450405878756
1.3649516782894153;1.4647195382539935;0.9175505554571385;0.8884819743203847;0.2755827044181356
1.3668660565198354;1.4672125900595656;0.9180340520950867;0.8882004175031537;0.2747833304061285
1.3687804347502552;1.4697090950426435;0.9185164000237444;0.887920293266073;0.27398637333671805
1.3706948129806753;1.4722090604188356;0.9189976014096719;0.8876415938717069;0.2731918245671702
1.3726091912110951;1.4747124934092046;0.91947765841731;0.8873643116288178;0.27239967549776406
1.3745235694415152;1.4772194012403024;0.9199565732089767;0.8870884388920476;0.27160991757149083
1.376437947671935;1.4797297911442007;0.9204343479448658;0.8868139680616016;0.27082254227375807
1.3783523259023551;1.4822436703585264;0.9209109847830447;0.8865408915829344;0.27003754113209244
1.380266704132775;1.4847610461264917;0.9213864858794503;0.8862692019464394;0.2692549057158509
1.382181082363195;1.4872819256969287;0.9218608533878894;0.8859988916871404;0.26847462763592816
1.3840954605936147;1.4898063163243191;0.9223340894600336;0.8857299533843848;0.26769669854447126
1.3860098388240347;1.492334225268831;0.9228061962454197;0.8854623796615412;0.26692111013459363
1.3879242170544546;1.4948656597963463;0.9232771758914451;0.8851961631856977;0.2661478541400937
1.3898385952848746;1.4974006271784976;0.9237470305433665;0.8849312966673634;0.2653769223351737
1.3917529735152945;1.499939134692696;0.9242157623442969;0.8846677728601724;0.26460830653416484
1.3936673517457145;1.5024811896221677;0.9246833734352039;0.8844055845605898;0.2638419985912482
1.3955817299761344;1.5050267992559825;0.9251498659549068;0.8841447246076205;0.26307799040018565
1.3974961082065542;1.507575970889088;0.9256152420400737;0.8838851858825202;0.2623162738940475
1.3994104864369743;1.5101287118223408;0.9260795038252193;0.883626961308508;0.2615568410449439
1.4013248646673941;1.512685029362539;0.9265426534427035;0.883370043850483;0.2607996838637603
1.4032392428978142;1.5152449308224523;0.927004693022727;0.8831144265147414;0.26004479439989336
1.405153621128234;1.517808423520857;0.9274656246933294;0.8828601023486965;0.25929216474098765
1.4070679993586541;1.520375514782565;0.9279254505803867;0.882607064440602;0.25854178701268
1.408982377589074;1.522946211938456;0.92838417280761;0.8823553059192752;0.2577936533783386
1.410896755819494;1.5255205223255115;0.9288417934965408;0.882104819953825;0.2570477560388111
1.4128111340499139;1.5280984532868414;0.9292983147665487;0.8818555997533798;0.25630408723217013
1.4147255122803337;1.5306800121717217;0.9297537387348311;0.8816076385668195;0.2555626392334633
1.4166398905107538;1.5332652063356216;0.9302080675164061;0.8813609296825078;0.254823404354465
1.4185542687411739;1.5358540431402354;0.9306613032241151;0.8811154664280285;0.2540863749434284
1.4204686469715937;1.5384465299535166;0.9311134479686161;0.880871242169922;0.2533515433848434
1.4223830252020133;1.5410426741497059;0.931564503858383;0.8806282503134255;0.25261890209919274
1.4242974034324336;1.5436424831093654;0.9320144729997017;0.8803864843022139;0.25188844354271117
1.4262117816628532;1.5462459642194062;0.9324633574966688;0.880145937618144;0.2511601602071495
1.4281261598932735;1.5488531248731239;0.9329111594511876;0.879906603781;0.25043404461953567
1.4300405381236931;1.5514639724702262;0.9333578809629648;0.879668476348241;0.24971008934194155
1.4319549163541132;1.5540785144168656;0.9338035241295112;0.8794315489147501;0.24898828697125108
1.433869294584533;1.5566967581256703;0.9342480910461342;0.8791958151125867;0.24826863013892878
1.4357836728149531;1.5593187110157758;0.9346915838059383;0.8789612686107399;0.24755111151079098
1.437698051045373;1.5619443805128523;0.9351340044998212;0.8787279031148834;0.2468357237867809
1.439612429275793;1.564573774049142;0.9355753552164713;0.8784957123671332;0.24612245970074162
1.4415268075062129;1.5672068990634833;0.9360156380423649;0.8782646901458072;0.24541131202019448
1.443441185736633;1.5698437630013462;0.9364548550617624;0.8780348302651853;0.24470227354611784
1.4453555639670528;1.5724843733148595;0.9368930083567069;0.877806126575273;0.24399533711272736
1.4472699421974728;1.5751287374628453;0.9373301000070211;0.8775785729615666;0.24329049558725846
1.4491843204278927;1.5777768629108468;0.9377661320903041;0.8773521633448187;0.24258774186975157
1.4510986986583128;1.5804287571311593;0.9382011066819278;0.8771268916808075;0.24188706889283615
1.4530130768887326;1.5830844276028613;0.9386350258550358;0.8769027519601069;0.2411884696215224
1.4549274551191524;1.585743881811846;0.9390678916805392;0.8766797382078579;0.240491937052985
1.4568418333495725;1.5884071272508493;0.9394997062271142;0.8764578444835432;0.23979746421635986
1.4587562115799924;1.591074171419481;0.9399304715611994;0.8762370648807618;0.23910504417253506
1.4606705898104124;1.5937450218242586;0.9403601897469935;0.8760173935270069;0.23841467001394318
1.462584968040832;1.5964196859786306;0.9407888628464497;0.8757988245834446;0.23772633486436237
1.4644993462712523;1.599098171403016;0.9412164929192774;0.875581352244694;0.23704003187871012
1.466413724501672;1.6017804856248237;0.9416430820229345;0.8753649707386104;0.2363557542428458
1.4683281027320922;1.6044666361784945;0.9420686322126292;0.8751496743260686;0.23567349517336916
1.4702424809625119;1.6071566306055196;0.9424931455413116;0.8749354573007486;0.23499324791742646
1.4721568591929322;1.609850476454481;0.942916624059677;0.8747223139889229;0.23431500575251238
1.4740712374233518;1.612548181281073;0.943339069816158;0.8745102387492454;0.23363876198627695
1.4759856156537718;1.6152497526481404;0.943760484856925;0.8742992259725417;0.2329645099563331
1.4778999938841917;1.617955198125701;0.9441808712258807;0.8740892700816014;0.23229224303006613
1.4798143721146118;1.6206645252909808;0.944600230964659;0.8738803655309715;0.23162195460444462
1.4817287503450316;1.6233777417284405;0.9450185661126215;0.8736725068067515;0.23095363810583203
1.4836431285754517;1.6260948550298087;0.9454358787068555;0.8734656884263903;0.23028728698979967
1.4855575068058715;1.6288158727941082;0.9458521707821683;0.8732599049384846;0.22962289474094455
1.4874718850362914;1.6315408026276894;0.946267444371089;0.8730551509225782;0.22896045487270344
1.4893862632667114;1.6342696521442577;0.9466817015038601;0.872851420988964;0.22829996092717317
1.4913006414971313;1.6370024289649028;0.9470949442084399;0.872648709778486;0.22764140647492848
1.4932150197275513;1.6397391407181308;0.9475071745104953;0.8724470119623441;0.2269847851148436
1.4951293979579712;1.642479795039892;0.9479183944334023;0.8722463222418999;0.2263300904739162
1.497043776188391;1.6452243995736116;0.9483286059982409;0.8720466353484831;0.2256773162070891
1.498958154418811;1.6479729619702186;0.9487378112237927;0.8718479460432014;0.2250264559970781
1.500872532649231;1.650725489888175;0.9491460121265395;0.8716502491167494;0.22437750355419567
1.502786910879651;1.6534819909935072;0.9495532107206579;0.8714535393892203;0.22373045261618182
1.5047012891100708;1.6562424729598333;0.9499594090180185;0.8712578117099198;0.22308529694803245
1.506615667340491;1.6590069434683945;0.9503646090281822;0.8710630609571787;0.22244203034183002
1.5085300455709107;1.6617754102080817;0.950768812758398;0.8708692820381698;0.22180064661657553
1.5104444238013306;1.6645478808754697;0.9511720222135984;0.8706764698887248;0.22116113961802342
1.5123588020317507;1.6673243631748422;0.9515742393963995;0.8704846194731518;0.22052350321851388
1.5142731802621705;1.6701048648182228;0.9519754663070948;0.8702937257840562;0.21988773131681166
1.5161875584925906;1.6728893935254041;0.9523757049436554;0.8701037838421606;0.2192538178379419
1.5181019367230104;1.6756779570239773;0.9527749573017253;0.869914788696128;0.2186217567330289
1.5200163149534305;1.678470563049362;0.9531732253746195;0.8697267354223855;0.21799154197913653
1.5219306931838503;1.6812672193448333;0.9535705111533193;0.8695396191249485;0.2173631675791094
1.5238450714142702;1.684067933661554;0.9539668166264729;0.8693534349352474;0.21673662756141446
1.5257594496446902;1.6868727137586026;0.9543621437803901;0.8691681780119557;0.21611191597998652
1.5276738278751099;1.6896815674029997;0.9547564945990394;0.8689838435408177;0.21548902691407107
1.5295882061055301;1.6924945023697424;0.9551498710640476;0.8688004267344792;0.21486795446807133
1.5315025843359498;1.6953115264418281;0.9555422751546925;0.8686179228323191;0.2142486927713965
1.53341696256637;1.6981326474102894;0.9559337088479065;0.8684363271002808;0.21363123597830824
1.5353313407967897;1.7009578730742152;0.9563241741182671;0.8682556348307077;0.2130155782677724
1.53724571902721;1.70378721124079;0.9567136729379998;0.868075841342176;0.21240171384330855
1.5391600972576296;1.706620669725311;0.9571022072769716;0.8678969419793328;0.21178963693284272
1.5410744754880497;1.7094582563512288;0.9574897791026907;0.8677189321127321;0.21117934178855982
1.5429888537184695;1.7122999789501676;0.9578763903803009;0.8675418071386743;0.21057082268675859
1.5449032319488896;1.715145845361959;0.9582620430725823;0.8673655624790452;0.20996407392770727
1.5468176101793094;1.717995863434668;0.9586467391399464;0.8671901935811571;0.20935908983549922
1.5487319884097295;1.7208500410246257;0.9590304805404335;0.8670156959175908;0.2087558647579113
1.5506463666401493;1.723708385996452;0.9594132692297114;0.8668420649860388;0.20815439306626288
1.5525607448705694;1.7265709062230914;0.9597951071610711;0.8666692963091496;0.2075546691552744
1.5544751231009892;1.7294376095858368;0.960175996285425;0.8664973854343729;0.20695668744293008
1.556389501331409;1.7323085039743602;0.9605559385513045;0.8663263279338063;0.20636044237033785
1.5583038795618291;1.7351835972867427;0.9609349359048557;0.8661561194040428;0.2057659284015949
1.560218257792249;1.7380628974294994;0.9613129902898393;0.8659867554660197;0.20517314002364936
1.562132636022669;1.7409464123176124;0.961690103647626;0.8658182317648679;0.20458207174616724
1.564047014253089;1.7438341498745569;0.9620662779171946;0.8656505439697635;0.2039927181013974
1.565961392483509;1.7467261180323312;0.9624415150351296;0.865483687773779;0.2034050736440395
1.5678757707139288;1.7496223247314837;0.9628158169356182;0.8653176588937368;0.20281913295111234
1.5697901489443489;1.7525227779211445;0.9631891855504476;0.8651524530700629;0.2022348906218218
1.5717045271747687;1.7554274855590506;0.9635616228090028;0.8649880660666422;0.2016523412774326
1.5736189054051888;1.758336455611577;0.963933130638265;0.8648244936706745;0.20107147956113886
1.5755332836356084;1.7612496960537627;0.9643037109628064;0.8646617316925315;0.20049230013793662
1.5774476618660287;1.7641672148693441;0.9646733657047903;0.864499775965615;0.19991479769449552
1.5793620400964483;1.7670890200507776;0.9650420967839669;0.8643386223462163;0.1993389669390353
1.5812764183268686;1.770015119599273;0.9654099061176717;0.8641782667133762;0.19876480260119891
1.5831907965572882;1.7729455215248167;0.9657767956208239;0.8640187049687456;0.1981922994319301
1.5851051747877085;1.7758802338462085;0.9661427672059211;0.8638599330364484;0.19762145220334806
1.5870195530181281;1.7788192645910792;0.966507822783039;0.8637019468629441;0.19705225570862842
1.588933931248548;1.78176262179593;0.9668719642598291;0.8635447424168922;0.19648470476187932
1.590848309478968;1.7847103135061533;0.9672351935415159;0.8633883156890164;0.1959187941980224
1.592762687709388;1.787662347776064;0.9675975125308921;0.8632326626919717;0.19535451887267327
1.594677065939808;1.790618732668928;0.967958923128321;0.8630777794602101;0.19479187366202286
1.5965914441702278;1.7935794762569897;0.9683194272317298;0.8629236620498494;0.19423085346272034
1.5985058224006479;1.7965445866215013;0.9686790267366087;0.8627703065385414;0.19367145319175547
1.6004202006310677;1.7995140718527505;0.96903772353601;0.8626177090253415;0.19311366778634334
1.6023345788614878;1.8024879400500893;0.9693955195205428;0.8624658656305796;0.19255749220380966
1.6042489570919076;1.8054661993219623;0.9697524165783737;0.8623147724957312;0.1920029214214754
1.6061633353223275;1.8084488577859346;0.9701084165952224;0.8621644257832903;0.1914499504365457
1.6080777135527475;1.8114359235687207;0.9704635214543602;0.862014821676642;0.19089857426599502
1.6099920917831674;1.814427404806212;0.970817733036607;0.8618659563799369;0.19034878794645682
1.6119064700135874;1.8174233096435064;0.9711710532203301;0.8617178261179662;0.18980058653411364
1.6138208482440073;1.820423646234935;0.9715234838814415;0.8615704271360377;0.18925396510458467
1.6157352264744274;1.8234284227440922;0.971875026893395;0.8614237556998519;0.1887089187528189
1.6176496047048472;1.8264376473438613;0.9722256841271854;0.8612778080953803;0.18816544259298643
1.6195639829352673;1.8294513282164462;0.9725754574513449;0.8611325806287432;0.18762353175836952
1.621478361165687;1.832469473553396;0.972924348731941;0.8609880696260896;0.18708318140125726
1.623392739396107;1.835492091555636;0.9732723598325759;0.860844271433477;0.18654438669283976
1.6253071176265268;1.8385191904334957;0.9736194926143817;0.8607011824167515;0.18600714282310182
1.6272214958569469;1.8415507784067349;0.9739657489360213;0.8605587989614315;0.18547144500071924
1.6291358740873667;1.8445868637045724;0.974311130653683;0.8604171174725879;0.18493728845295518
1.6310502523177868;1.8476274545657174;0.9746556396210824;0.8602761343747293;0.18440466842555797
1.6329646305482066;1.850672559238393;0.9749992776894547;0.8601358461116853;0.18387358018265748
1.6348790087786267;1.8537221859803685;0.9753420467075591;0.8599962491464912;0.1833440190066647
1.6367933870090465;1.856776343058983;0.9756839485216717;0.8598573399612746;0.1828159801981713
1.6387077652394666;1.8598350387511802;0.9760249849755853;0.8597191150571412;0.18228945907584912
1.6406221434698862;1.8628982813435275;0.9763651579106081;0.8595815709540621;0.18176445097635183
1.6425365217003065;1.865966079132254;0.9767044691655609;0.8594447041907622;0.18124095125421544
1.6444508999307261;1.8690384404232698;0.9770429205767736;0.859308511324609;0.1807189552817617
1.6463652781611464;1.8721153735322007;0.977380513978087;0.8591729889315016;0.18019845844900065
1.648279656391566;1.8751968867844118;0.9777172512008471;0.8590381336057618;0.1796794561635333
1.6501940346219863;1.878282988515039;0.9780531340739042;0.8589039419600241;0.17916194385045853
1.652108412852406;1.8813736870690136;0.9783881644236129;0.8587704106251289;0.17864591695227508
1.654022791082826;1.884468990801095;0.9787223440738277;0.8586375362500138;0.17813137092878953
1.6559371693132459;1.8875689080758928;0.9790556748459028;0.8585053155016075;0.17761830125702263
1.6578515475436657;1.8906734472679005;0.9793881585586875;0.8583737450647232;0.17710670343111493
1.6597659257740858;1.8937826167615213;0.9797197970285293;0.8582428216419541;0.17659657296223563
1.6616803040045056;1.8968964249510936;0.9800505920692667;0.8581125419535678;0.17608790537849234
1.6635946822349257;1.9000148802409231;0.980380545492231;0.8579829027374037;0.17558069622483727
1.6655090604653455;1.9031379910453097;0.9807096591062425;0.8578539007487681;0.17507494106297905
1.6674234386957656;1.9062657657885747;0.98103793471761;0.8577255327603331;0.1745706354712929
1.6693378169261854;1.9093982129050873;0.9813653741301285;0.8575977955620345;0.17406777504473145
1.6712521951566055;1.9125353408392975;0.9816919791450776;0.8574706859609694;0.17356635539473583
1.6731665733870253;1.9156771580457583;0.9820177515612186;0.8573442007812977;0.17306637214915008
1.6750809516174454;1.9188236729891592;0.9823426931747952;0.8572183368641408;0.17256782095213066
1.6769953298478653;1.9219748941443484;0.9826668057795289;0.8570930910674831;0.17207069746406395
1.6789097080782853;1.9251308299963674;0.9829900911666205;0.8569684602660734;0.17157499736147735
1.6808240863087052;1.9282914890404723;0.9833125511247458;0.8568444413513271;0.17108071633695554
1.6827384645391252;1.9314568797821672;0.9836341874400548;0.8567210312312287;0.1705878500990559
1.684652842769545;1.9346270107372288;0.9839550018961705;0.8565982268302358;0.17009639437222338
1.6865672209999651;1.9378018904317367;0.9842749962741865;0.8564760250891827;0.1696063448967089
1.6884815992303848;1.940981527402099;0.984594172352667;0.8563544229651857;0.16911769742848562
1.6903959774608046;1.9441659301950822;0.9849125319076429;0.856233417431548;0.16863044773916544
1.6923103556912247;1.9473551073678397;0.985230076712613;0.8561130054776657;0.1681445916159203
1.6942247339216445;1.9505490674879369;0.9855468085385388;0.8559931841089349;0.1676601248613979
1.6961391121520646;1.953747819133382;0.9858627291538472;0.8558739503466581;0.16717704329364405
1.6980534903824844;1.9569513708926514;0.9861778403244265;0.8557553012279533;0.16669534274602016
1.6999678686129045;1.9601597313647223;0.9864921438136244;0.8556372338056608;0.16621501906712596
1.7018822468433243;1.9633729091590946;0.9868056413822482;0.8555197451482539;0.1657360681207196
1.7037966250737444;1.966590912895823;0.9871183347885637;0.8554028323397472;0.16525848578563967
1.7057110033041643;1.9698137512055442;0.9874302257882906;0.8552864924796079;0.16478226795572784
1.7076253815345843;1.9730414327295032;0.987741316134605;0.8551707226826659;0.1643074105397503
1.7095397597650042;1.9762739661195847;0.9880516075781364;0.8550555200790256;0.16383390946132315
1.7114541379954242;1.9795113600383376;0.9883611018669651;0.8549408818139776;0.16336176065883468
1.713368516225844;1.9827536231590035;0.9886698007466229;0.8548268050479116;0.16289096008537146
1.7152828944562641;1.9860007641655477;0.9889777059600908;0.8547132869562293;0.16242150370864025
1.717197272686684;1.9892527917526834;0.9892848192477982;0.8546003247292578;0.16195338751089752
1.7191116509171038;1.9925097146259019;0.9895911423476198;0.8544879155721651;0.16148660748887264
1.721026029147524;1.9957715415015003;0.9898966769948768;0.854376056704873;0.16102115965369487
1.7229404073779437;1.9990382811066079;0.9902014249223353;0.8542647453619742;0.16055704003082116
1.7248547856083638;2.0023099421792176;0.9905053878602035;0.8541539787926473;0.1600942446599625
1.7267691638387834;2.0055865334682093;0.990808567536131;0.8540437542605736;0.15963276959501363
1.7286835420692037;2.008868063733382;0.9911109656752097;0.8539340690438536;0.15917261090397958
1.7305979202996233;2.012154541745479;0.9914125839999692;0.8538249204349255;0.15871376466890624
1.7325122985300436;2.0154459762862187;0.9917134242303788;0.8537163057404825;0.15825622698580902
1.7344266767604632;2.0187423761483174;0.9920134880838435;0.8536082222813915;0.15779999396460367
1.7363410549908833;2.0220437501355257;0.9923127772752068;0.8535006673926124;0.15734506172903476
1.7382554332213032;2.025350107062648;0.9926112935167443;0.853393638423118;0.15689142641660972
1.7401698114517232;2.028661455755576;0.9929090385181676;0.8532871327358132;0.15643908417852723
1.742084189682143;2.031977805051312;0.993206013986621;0.853181147707457;0.15598803117961094
1.7439985679125631;2.0352991637980042;0.9935022216266796;0.8530756807285826;0.15553826359824138
1.745912946142983;2.0386255408549667;0.9937976631403506;0.8529707292034198;0.15508977762628798
1.747827324373403;2.041956945092711;0.9940923402270728;0.8528662905498167;0.154642569469044
1.749741702603823;2.0452933853929776;0.9943862545837079;0.8527623621991627;0.15419663534515884
1.751656080834243;2.048634870648756;0.9946794079045512;0.8526589415963116;0.15375197148657269
1.7535704590646626;2.05198140976432;0.9949718018813235;0.8525560261995053;0.15330857413845045
1.7554848372950829;2.0553330116552537;0.9952634382031715;0.8524536134802979;0.1528664395591181
1.7573992155255025;2.0586896852484755;0.9955543185566681;0.8523517009234802;0.15242556401999746
1.7593135937559226;2.062051439482273;0.995844444625809;0.8522502860270053;0.15198594380554176
1.7612279719863424;2.0654182833063266;0.9961338180920148;0.8521493663019135;0.15154757521317228
1.7631423502167625;2.068790225681736;0.9964224406341281;0.8520489392722593;0.1511104545532163
1.7650567284471823;2.072167275581055;0.9967103139284144;0.8519490024750371;0.150674578148842
1.7669711066776022;2.075549441988311;0.996997439648559;0.8518495534601086;0.15023994233599805
1.7688854849080222;2.0789367338990417;0.9972838194656689;0.85175058979013;0.1498065434633507
1.770799863138442;2.082329160320315;0.9975694550482698;0.8516521090404804;0.1493743778922227
1.7727142413688621;2.085726730270764;0.9978543480623064;0.8515541087991897;0.14894344199653117
1.774628619599282;2.08912945278061;0.9981385001711425;0.8514565866668681;0.1485137321627293
1.776542997829702;2.092537336891695;0.9984219130355585;0.8513595402566343;0.14808524478974294
1.7784573760601219;2.095950391657504;0.9987045883137522;0.8512629671940461;0.14765797628891347
1.780371754290542;2.0993686261432014;0.9989865276613368;0.8511668651170307;0.1472319230839354
1.7822861325209618;2.1027920494256493;0.9992677327313421;0.8510712316758147;0.14680708161080067
1.7842005107513819;2.106220670593445;0.9995482051742122;0.850976064532855;0.1463834483177366
1.7861148889818017;2.1096544987469428;0.9998279466378058;0.8508813613627714;0.1459610196651501
1.7880292672122218;2.113093542998283;1.0001069587673954;0.8507871198522775;0.14553979212556858
1.7899436454426416;2.1165378124714245;1.000385243205667;0.8506933377001131;0.14511976218358186
1.7918580236730612;2.1199873163021663;1.0006628015927193;0.8506000126169776;0.14470092633578663
1.7937724019034815;2.1234420636381834;1.0009396355660622;0.8505071423254627;0.14428328109072774
1.7956867801339012;2.126902063639045;1.0012157467606184;0.8504147245599857;0.14386682296884334
1.7976011583643214;2.130367325476255;1.0014911368087223;0.8503227570667243;0.14345154850240777
1.799515536594741;2.133837858333267;1.0017658073401177;0.8502312376035506;0.14303745423547656
1.8014299148251611;2.1373136714055234;1.0020397599819597;0.8501401639399658;0.1426245367238307
1.803344293055581;2.1407947739004793;1.0023129963588127;0.8500495338570356;0.14221279253492164
1.805258671286001;2.144281175037629;1.0025855180926524;0.8499593451473261;0.14180221824781716
1.8071730495164209;2.147772884048536;1.0028573268028613;0.8498695956148393;0.14139281045314686
1.809087427746841;2.1512699101768638;1.0031284241062324;0.8497802830749496;0.14098456575304735
1.8110018059772608;2.1547722626783976;1.003398811616966;0.8496914053543415;0.14057748076111018
1.8129161842076809;2.1582799508210817;1.0036684909466727;0.8496029602909456;0.14017155210232848
1.8148305624381007;2.1617929838850376;1.003937463704368;0.8495149457338771;0.13976677641304275
1.8167449406685208;2.1653113711626015;1.0042057314964783;0.8494273595433731;0.13936315034088975
1.8186593188989406;2.1688351219583457;1.0044732959268339;0.8493401995907319;0.13896067054474953
1.8205736971293607;2.1723642455891117;1.0047401585966762;0.8492534637582508;0.1385593336946945
1.8224880753597805;2.175898751384035;1.0050063211046496;0.8491671499391659;0.1381591364719364
1.8244024535902006;2.1794386486845774;1.0052717850468076;0.849081256037591;0.13776007556877662
1.8263168318206204;2.18298394684455;1.0055365520166097;0.8489957799684583;0.13736214768855484
1.8282312100510403;2.1865346552301457;1.0058006236049224;0.8489107196574579;0.13696534954559877
1.8301455882814603;2.1900907832199676;1.0060640014000168;0.8488260730409789;0.1365696778651724
1.83205996651188;2.1936523402050536;1.0063266869875716;0.84874183806605;0.13617512938342888
1.8339743447423003;2.1972193355889122;1.0065886819506715;0.8486580126902812;0.13578170084735894
1.8358887229727199;2.20079177878754;1.006849987869806;0.8485745948818054;0.13538938901474246
1.8378031012031402;2.204369679229462;1.0071106063228714;0.8484915826192203;0.1349981906540983
1.8397174794335598;2.207953046355749;1.0073705388851701;0.848408973891531;0.1346081025446384
1.84163185766398;2.2115418896200554;1.0076297871294095;0.8483267666980926;0.1342191214762167
1.8435462358943997;2.215136218488641;1.0078883526257034;0.8482449590485537;0.13383124424928275
1.8454606141248198;2.2187360424404057;1.0081462369415712;0.8481635489627991;0.13344446767483323
1.8473749923552396;2.2223413709669098;1.0084034416419378;0.8480825344708945;0.13305878857436523
1.8492893705856597;2.2259522135724104;1.008659968289135;0.8480019136130303;0.13267420377982875
1.8512037488160795;2.229568579773885;1.0089158184428995;0.8479216844394657;0.1322907101335799
1.8531181270464996;2.233190479101063;1.0091709936603748;0.8478418450104738;0.13190830448833468
1.8550325052769194;2.2368179210964514;1.0094254954961102;0.8477623933962873;0.13152698370712265
1.8569468835073395;2.2404509153153667;1.0096793255020617;0.8476833276770429;0.13114674466324128
1.8588612617377593;2.2440894713259594;1.0099324852275913;0.8476046459427284;0.13076758424020948
1.8607756399681792;2.2477335987092464;1.0101849762194681;0.8475263462931278;0.1303894993317238
1.8626900181985993;2.2513833070591396;1.0104368000218675;0.8474484268377678;0.13001248684161126
1.864604396429019;2.2550386059824694;1.0106879581763721;0.8473708856958658;0.12963654368378713
1.866518774659439;2.258699505099019;1.0109384522219718;0.8472937209962753;0.12926166678220802
1.868433152889859;2.2623660140415516;1.0111882836950643;0.8472169308774351;0.12888785307082995
1.8703475311202789;2.266038142455837;1.0114374541294542;0.8471405134873153;0.12851509949356218
1.872261909350699;2.269715900000683;1.0116859650563552;0.8470644669833671;0.12814340300422528
1.8741762875811188;2.2733992963479612;1.0119338180043878;0.8469887895324695;0.12777276056650713
1.8760906658115388;2.2770883411826395;1.0121810144995829;0.8469134793108793;0.12740316915391955
1.8780050440419587;2.2807830442028076;1.012427556065379;0.8468385345041799;0.1270346257497556
1.8799194222723785;2.284483415119707;1.0126734442226242;0.8467639533072295;0.12666712734704783
1.8818338005027986;2.288189463657759;1.0129186804895767;0.8466897339241124;0.12630067094852424
1.8837481787332184;2.2919011995545957;1.0131632663819041;0.8466158745680875;0.125935253566568
1.8856625569636385;2.2956186325610863;1.0134072034126853;0.8465423734615394;0.12557087222317476
1.8875769351940583;2.2993417724413656;1.013650493092409;0.8464692288359283;0.1252075239499112
1.8894913134244784;2.3030706289728666;1.0138931369289765;0.8463964389317413;0.12484520578787356
1.8914056916548982;2.3068052119463442;1.0141351364276998;0.8463240019984433;0.12448391478764699
1.8933200698853183;2.3105455311659098;1.0143764930913035;0.8462519162944281;0.12412364800926477
1.8952344481157382;2.3142915964490536;1.0146172084199252;0.8461801800869707;0.12376440252216755
1.897148826346158;2.3180434176266798;1.0148572839111156;0.8461087916521788;0.1234061754051632
1.899063204576578;2.321801004543132;1.0150967210598392;0.8460377492749449;0.12304896374638662
1.900977582806998;2.3255643670562214;1.0153355213584743;0.8459670512488998;0.12269276464326019
1.902891961037418;2.3293335150372596;1.0155736862968157;0.8458966958763641;0.12233757520245393
1.9048063392678378;2.3331084583710835;1.0158112173620717;0.8458266814683022;0.1219833925398466
1.9067207174982579;2.336889206956086;1.0160481160388681;0.8457570063442752;0.12163021378048586
1.9086350957286777;2.340675770704246;1.016284383809247;0.8456876688323952;0.12127803605855124
1.9105494739590976;2.344468159541155;1.0165200221526678;0.8456186672692785;0.12092685651731253
1.9124638521895176;2.3482663834060498;1.0167550325460077;0.8455499999999999;0.12057667230909429


==> all_L=1.2.csv <==
x;y1;y2;y3
1.2454303458373996e-18;1.4945164150048794e-17;1.732911557304285e-17;-0.4287266855230098
0.014003804829084532;0.07204565794901435;0.04093055738869064;-0.4284172094191946
0.02799244530042942;0.14390934360515306;0.08175775321213438;-0.4274875509583569
0.04195079537362761;0.21540954448353128;0.12237848731632898;-0.4259340104364495
0.05586380554625141;0.2863656665550169;0.16269018171449803;-0.4237503907274671
0.06971654088137497;0.35659849057649956;0.20259104003433365;-0.4209279505044033
0.08349421874601969;0.4259306249522361;0.24198030500651704;-0.4174553380444981
0.09718224616531107;0.4941869539837328;0.2807585133499382;-0.4133185049054965
0.11076625669809909;0.5611950803771892;0.31882774741594094;-0.40850059854324083
0.1242321467410256;0.6267857608923073;0.35609188296297534;-0.40298183271467863
0.13756611116945128;0.6907933340334154;0.39245683244335994;-0.3967393342732329
0.15075467822536215;0.7530561387043457;0.4278307831964437;-0.38974696471320436
0.1637847435642588;0.8134169227711057;0.46212442995625475;-0.381975114555607
0.17664360337518867;0.871723240502264;0.49525120109780696;-0.3733904683891291
0.1893189864904199;0.9278278378850389;0.5271274780635197;-0.3639557380857026
0.20179908540382127;0.9815890248458553;0.5576728074306897;-0.3536293614025627
0.21407258611975716;1.0328710334370856;0.5868101051016676;-0.34236516286537527
0.22612869675730957;1.081544361087715;0.6144658521214252;-0.33011197350187843
0.2379571748377268;1.1274860980527217;0.6405702816513401;-0.3168132056735434
0.2495483531863747;1.1705802382364965;0.6650575566543374;-0.3024063789448374
0.2608931643839024;1.2107179726068291;0.6878659378741191;-0.2868225926533626
0.2719831637050193;1.2477979644602313;0.7089379417210083;-0.2699859406259388
0.2828105504870125;1.2817266058441494;0.7282204877076395;-0.2518128633606502
0.2933681878740629;1.3124182544887542;0.7456650351104187;-0.2322114330153198
0.30364962088739167;1.3397954506486998;0.7612277085664422;-0.2110805667757505
0.3136490927753521;1.3637891133042248;0.7748694123502438;-0.1883091647208123
0.3233615596017134;1.384338715220561;0.7865559331100463;-0.1637751692806029
0.33278270303449176;1.401392436413901;0.7962580308777844;-0.13734454497797488
0.34190894130185173;1.4149072956222208;0.8039515182009231;-0.10887017957855209
0.35073743828556103;1.4248492594267324;0.8096173272734722;-0.07819071136688314
0.35926611072647885;1.431193328717746;0.8132415649679333;-0.04512929241885629
0.36749363352012926;1.4339236022415516;0.8148155556831393;-0.009492304994250059
0.37541944308388886;1.4330333170066665;0.814335871921115;0.02893194177327733
0.3830437387801773;1.4285248653621272;0.811804352478816;0.07037449396651128
0.3903674823824604;1.4204097885895246;0.807228108077699;0.11508695424050762
0.39739239557250583;1.4087087468700696;0.8006195141370464;0.16334251807288408
0.40412095545804655;1.3934514654965582;0.7919961902037631;0.2154367276494264
0.41055638809965517;1.3746766571958626;0.7813809652494317;0.27168778312248804
0.4167026600339242;1.352431920407091;0.7688018275941835;0.33243619544999964
0.4225644677770437;1.3267736133245247;0.754291857563339;0.3980434943783293
0.42814722528839416;1.2977667034607303;0.7378891400639774;0.46888961683055197
0.4334570493683845;1.2654845924206135;0.7196366530157503;0.545368492999975
0.4385007429590823;1.2300089155089886;0.6995821259196542;0.6278812191720033
0.4432857763120727;1.1914293157448728;0.6777778607666249;0.7168260596503129
0.44782026598825797;1.1498431918590966;0.6542805050169002;0.8125843616067584
0.45211295166396465;1.1053554199675764;0.6291507637157528;0.9155013097359643
0.4561731707441443;1.0580780489297323;0.6024530354186358;1.0258603162823368
0.46001083083727395;1.0081299700472877;0.5742549553886714;1.143849774641244
0.4636363802419635;0.9556365629035622;0.5446268310729733;1.2695209582281992
0.4670607767485429;0.9007293209825146;0.5136409615943265;1.402736099806763
0.4702954552861546;0.8435454634338541;0.4813708483272022;1.5431062440356935
0.47335229525569317;0.7842275430683179;0.4478903317169214;1.6899194582300028
0.4762435887706151;0.7229230652473813;0.41327273433136325;1.8420615701492344
0.478982011433573;0.6597841372028772;0.37759015340858376;1.9979339577219168
0.48158059759924127;0.594967171190895;0.3409131234274114;2.1553762329975448
0.48405272212495715;0.5286326654994866;0.3033109440527231;2.3116060777452145
0.48641209012110964;0.4609450814533161;0.2648530058885437;2.463193904493497
0.48867273487655044;0.3920728185186057;0.2256113875980369;2.606095692246465
0.4908490217406454;0.3221882608877451;0.18566477004676768;2.7357711918499383
0.49295565242645445;0.25146782911745413;0.14510326386665415;2.847412571687605
0.49500766074851815;0.18009192898221782;0.10403311904880236;2.9362946091881104
0.4970203888317664;0.10824466598119725;0.06257970645063919;2.9982271788073755
0.49900943435578293;0.03611321226939495;0.02088705068881279;3.030047213470044
0.500990565644217;-0.03611321226939531;-0.02088705068882488;3.0300472134695737
0.502979611168234;-0.10824466598119206;-0.06257970645060577;2.9982271788076504
0.5049923392514816;-0.18009192898222146;-0.10403311904883929;2.936294609188107
0.5070443475735459;-0.25146782911744886;-0.1451032638666134;2.847412571687837
0.5091509782593541;-0.32218826088775177;-0.18566477004681997;2.7357711918495973
0.5113272651234503;-0.39207281851859577;-0.22561138759797772;2.6060956922464853
0.5135879098788897;-0.460945081453323;-0.26485300588859156;2.4631939044937354
0.5159472778750434;-0.5286326654994805;-0.30331094405268866;2.311606077745072
0.5184194024007583;-0.5949671711908995;-0.3409131234274378;2.1553762329976176
0.5210179885664272;-0.6597841372028724;-0.3775901534085637;1.997933957721846
0.5237564112293847;-0.7229230652473841;-0.4132727343313764;1.842061570149351
0.5266477047443069;-0.784227543068316;-0.4478903317169132;1.68991945822994
0.5297045447138453;-0.8435454634338553;-0.4813708483272071;1.5431062440356655
0.5329392232514573;-0.9007293209825118;-0.5136409615943219;1.4027360998067426
0.5363636197580365;-0.9556365629035628;-0.5446268310729755;1.2695209582282443
0.5399891691627261;-1.0081299700472865;-0.5742549553886698;1.1438497746412277
0.5438268292558556;-1.0580780489297321;-0.6024530354186364;1.025860316282331
0.5478870483360353;-1.105355419967575;-0.6291507637157514;0.915501309735959
0.552179734011742;-1.1498431918590961;-0.6542805050169003;0.8125843616067704
0.5567142236879273;-1.191429315744872;-0.6777778607666244;0.716826059650315
0.5614992570409176;-1.2300089155089884;-0.6995821259196542;0.6278812191720013
0.5665429506316155;-1.2654845924206126;-0.7196366530157495;0.5453684929999785
0.5718527747116058;-1.2977667034607303;-0.7378891400639774;0.46888961683054886
0.5774355322229563;-1.3267736133245236;-0.7542918575633385;0.3980434943783293
0.5832973399660757;-1.352431920407091;-0.7688018275941837;0.3324361954500048
0.5894436119003448;-1.3746766571958622;-0.7813809652494313;0.27168778312248804
0.5958790445419535;-1.3934514654965582;-0.7919961902037632;0.2154367276494264
0.6026076044274942;-1.408708746870069;-0.8006195141370457;0.163342518072888
0.6096325176175396;-1.420409788589525;-0.8072281080776993;0.1150869542405112
0.6169562612198226;-1.4285248653621272;-0.811804352478816;0.07037449396650797
0.624580556916111;-1.4330333170066665;-0.814335871921115;0.02893194177327733
0.6325063664798707;-1.4339236022415516;-0.8148155556831393;-0.009492304994250059
0.6407338892735212;-1.431193328717746;-0.8132415649679333;-0.04512929241885629
0.649262561714439;-1.4248492594267324;-0.8096173272734722;-0.07819071136688314
0.6580910586981482;-1.4149072956222208;-0.8039515182009231;-0.10887017957855209
0.6672172969655082;-1.401392436413901;-0.7962580308777844;-0.13734454497797377
0.6766384403982866;-1.3843387152205613;-0.7865559331100466;-0.1637751692806029
0.686350907224648;-1.3637891133042248;-0.7748694123502439;-0.1883091647208123
0.6963503791126083;-1.3397954506487;-0.7612277085664424;-0.21108056677574957
0.7066318121259372;-1.3124182544887544;-0.7456650351104189;-0.23221143301531808
0.7171894495129875;-1.2817266058441503;-0.72822048770764;-0.25181286336065095
0.7280168362949807;-1.2477979644602313;-0.7089379417210083;-0.2699859406259411
0.7391068356160976;-1.2107179726068291;-0.687865937874119;-0.2868225926533592
0.7504516468136251;-1.1705802382364978;-0.6650575566543377;-0.30240637894483563
0.7620428251622731;-1.1274860980527224;-0.6405702816513404;-0.3168132056735444
0.7738713032426903;-1.0815443610877158;-0.6144658521214256;-0.3301119735018801
0.7859274138802429;-1.0328710334370856;-0.5868101051016676;-0.34236516286537433
0.7982009145961785;-0.9815890248458565;-0.5576728074306905;-0.3536293614025605
0.8106810135095799;-0.9278278378850398;-0.5271274780635204;-0.36395573808570436
0.8233563966248113;-0.8717232405022645;-0.4952512010978071;-0.3733904683891316
0.8362152564357411;-0.8134169227711053;-0.46212442995625463;-0.3819751145556045
0.8492453217746376;-0.7530561387043475;-0.42783078319644474;-0.3897469647132017
0.8624338888305485;-0.6907933340334165;-0.39245683244336055;-0.39673933427323427
0.8757678532589743;-0.6267857608923083;-0.3560918829629758;-0.4029818327146805
0.8892337433019009;-0.5611950803771893;-0.31882774741594094;-0.40850059854323945
0.9028177538346887;-0.4941869539837345;-0.2807585133499392;-0.4133185049054941
0.9165057812539801;-0.4259306249522376;-0.24198030500651782;-0.4174553380444995
0.9302834591186249;-0.35659849057650045;-0.20259104003433426;-0.4209279505044056
0.9441361944537485;-0.28636566655501705;-0.16269018171449817;-0.4237503907274648
0.9580492046263721;-0.21540954448353353;-0.12237848731633037;-0.4259340104364475
0.9720075546995703;-0.14390934360515437;-0.08175775321213519;-0.42748755095835944
0.9859961951709153;-0.07204565794901509;-0.040930557388691134;-0.4284172094191969
1.0;1.4945164150048794e-17;1.732911557304285e-17;-0.4287266855230124


==> all_L=1.5.csv <==
x;y1;y2;y3
8.785479127329557e-19;1.3178218690994336e-17;1.6653414708598527e-17;-0.37514608182059894
0.012802992455115134;0.072044886826727;0.04092977712546332;-0.3748498927759237
0.02559385308441613;0.14390779626624198;0.08175618517036815;-0.37396038925361846
0.038360480712007324;0.21540721068010976;0.12237611633910479;-0.37247475753238846
0.0510908353844163;0.2863625307662444;0.1626869847476511;-0.37038829287950353
0.06377296878846851;0.3565945318270278;0.20258698573526343;-0.36769437672397814
0.07639505443770073;0.4259258165655109;0.2419753532079198;-0.3643844446404579
0.08894541755106912;0.4941812632660369;0.28075261436525917;-0.3604479450933022
0.10141256454848317;0.5611884682272474;0.3188208411693618;-0.35587228888750927
0.1137852120886554;0.6267781813298311;0.356083897922052;-0.35064278928040765
0.12605231557591753;0.6907847336387631;0.39244768432721694;-0.3447425927279212
0.13820309706398146;0.7530464559597219;0.4278203734262092;-0.3381526002759114
0.15022707248615108;0.813406087292266;0.46211264380723577;-0.33085137966465167
0.16211407814316459;0.8717111721474686;0.49523790550422697;-0.3228150682997799
0.1738542963817397;0.9278144457260956;0.5271125190165702;-0.3140172673613459
0.18543828039889118;0.9815742059833678;0.5576560068982978;-0.3044289274838109
0.19685697810931777;1.0328546716397662;0.5867912573841156;-0.2940182266535828
0.2081017550154646;1.0815263252319687;0.6144447195392024;-0.282750441249976
0.21916441602239747;1.1274662403359623;0.6405465894409654;-0.27058781151570094
0.2300372261422189;1.1705583921332832;0.6650309869225935;-0.25748940320328406
0.2407129300355658;1.210693950533487;0.6878361224313531;-0.24341096772625687
0.25118477034057435;1.2477715551086157;0.7089044535779985;-0.2283048038760083
0.2614465047427345;1.281697571141018;0.7281828309776751;-0.2121196250809713
0.2714924217421521;1.3123863261322817;0.7456226330073629;-0.19480043731911786
0.28131735507793415;1.3397603261690123;0.7611798891288465;-0.17628843419800225
0.29091669677272275;1.3637504515908414;0.7748153914508771;-0.15652091743688454
0.3002864087637471;1.3842961314562066;0.7864947942270871;-0.13543125308427434
0.30942303309019736;1.4013454963529604;0.7961887010088219;-0.11294887635039313
0.3183237006102091;1.4148555091531365;0.8038727391926191;-0.08899936099737984
0.32698613822425865;1.424792073363879;0.8095276217202316;-0.06350457289029152
0.3354086745853417;1.4311301187801244;0.8131391957048364;-0.03638293164372467
0.34359024427988566;1.4338536641982846;0.8146984777686255;-0.007549809369893836
0.3515303904669635;1.432955857004452;0.8142016758846966;0.023081898605426362
0.35922926596701527;1.4284389895052287;0.8116501975188287;0.055600989529185074
0.3666876327949915;1.420314491924872;0.8070506438646414;0.09009690656284534
0.3739068601365549;1.4086029020483233;0.8004147899583779;0.12665837270073307
0.3808889207698423;1.3933338115476355;0.791759550449157;0.16537163991225176
0.3876363859393321;1.3745457890899806;0.7811069307894896;0.20631827993095803
0.3941524186925595;1.3522862803883928;0.7684839636029787;0.24957243577647154
0.4004407656950825;1.326611485426237;0.7539226299915136;0.2951974477628294
0.40650574754418484;1.2975862131627722;0.7374597655728842;0.343241766015776
0.4123522476075739;1.2652837141136088;0.7191369511110043;0.39373406553836227
0.4179856994199536;1.2297854912993043;0.6990003877377818;0.4466774924569958
0.4234120726780712;1.1911810901710678;0.6771007570003567;0.5020429948010532
0.42863785788371267;1.1495678682556896;0.6534930663360867;0.5597617322234031
0.4336700496943379;1.1050507454150684;0.6282364811204962;0.6197166211417063
0.4385161290523582;1.057741935785372;0.6013941451855317;0.6817331595726539
0.4431840441761175;1.0077606626417623;0.5730329926833235;0.7455697933568991
0.44768219050741487;0.9552328576112228;0.5432235553531235;0.810908234395061
0.45201938972047345;0.9002908458071024;0.5120397705509158;0.8773443199694311
0.45620486790324843;0.8430730185487262;0.47955879663904455;0.9443802021358513
0.4602482330209887;0.7837234953148304;0.4458608432041119;1.0114188607388885
0.464159451760597;0.7223917764089547;0.4110290236417788;1.077762114953231
0.46794882582940084;0.6592323874410122;0.37514923639083686;1.142613426061697
0.47162696774149393;0.5944045161224083;0.33831007799643564;1.2050867867638877
0.47520477606956396;0.5280716410434593;0.3006027859068296;1.2642228217203424
0.47869341007504623;0.46040115112569363;0.2621212015779187;1.3190128268894439
0.4821042635646207;0.39156395346931105;0.2229617358993236;1.368430819644381
0.4854489377718199;0.3217340665772988;0.1832233108493086;1.411472769021697
0.48873921304675444;0.25108819570131635;0.14300724604214735;1.4472011012665822
0.4919870191709002;0.1798052875635041;0.10241705905695284;1.4747914805219966
0.49520440420565776;0.10806606308486574;0.0615581560119997;1.4935779628655366
0.4984035019271135;0.03605252890670239;0.02053740387492619;1.503092152953087
0.5015964980728865;-0.036052528906702005;-0.02053740387492599;1.5030921529530876
0.5047955957943423;-0.1080660630848654;-0.06155815601199952;1.4935779628655366
0.5080129808290997;-0.17980528756350372;-0.10241705905695268;1.4747914805219886
0.5112607869532456;-0.2510881957013157;-0.1430072460421463;1.4472011012666142
0.51455106222818;-0.3217340665772997;-0.18322331084931048;1.4114727690216997
0.5178957364353793;-0.3915639534693105;-0.22296173589932164;1.3684308196443973
0.5213065899249537;-0.46040115112569524;-0.2621212015779218;1.319012826889436
0.5247952239304361;-0.5280716410434584;-0.3006027859068276;1.2642228217203049
0.5283730322585062;-0.5944045161224081;-0.33831007799643614;1.2050867867638946
0.5320511741705992;-0.6592323874410116;-0.37514923639083675;1.1426134260616736
0.5358405482394031;-0.7223917764089532;-0.4110290236417774;1.0777621149532388
0.5397517669790113;-0.7837234953148303;-0.4458608432041121;1.0114188607389047
0.5437951320967517;-0.8430730185487257;-0.4795587966390442;0.9443802021358556
0.5479806102795265;-0.9002908458071025;-0.512039770550916;0.8773443199694453
0.5523178094925851;-0.9552328576112233;-0.543223555353124;0.8109082343950554
0.5568159558238825;-1.0077606626417621;-0.5730329926833233;0.7455697933568954
0.5614838709476418;-1.0577419357853721;-0.601394145185532;0.6817331595726474
0.5663299503056621;-1.1050507454150675;-0.6282364811204958;0.6197166211417049
0.5713621421162873;-1.1495678682556898;-0.6534930663360871;0.5597617322234115
0.5765879273219289;-1.1911810901710678;-0.6771007570003567;0.5020429948010519
0.5820143005800463;-1.2297854912993043;-0.6990003877377817;0.4466774924569958
0.5876477523924261;-1.2652837141136088;-0.7191369511110043;0.3937340655383578
0.5934942524558152;-1.2975862131627716;-0.7374597655728837;0.343241766015776
0.5995592343049175;-1.326611485426237;-0.7539226299915136;0.2951974477628333
0.6058475813074405;-1.3522862803883928;-0.7684839636029788;0.24957243577647154
0.612363614060668;-1.3745457890899806;-0.7811069307894898;0.20631827993095803
0.6191110792301576;-1.3933338115476355;-0.791759550449157;0.16537163991225176
0.6260931398634452;-1.4086029020483233;-0.8004147899583779;0.12665837270073307
0.6333123672050086;-1.420314491924872;-0.8070506438646414;0.09009690656284534
0.6407707340329848;-1.4284389895052287;-0.8116501975188287;0.055600989529185074
0.6484696095330366;-1.432955857004452;-0.8142016758846967;0.023081898605426362
0.6564097557201144;-1.4338536641982846;-0.8146984777686255;-0.007549809369893836
0.6645913254146585;-1.4311301187801244;-0.8131391957048364;-0.036382931643726815
0.6730138617757415;-1.4247920733638786;-0.8095276217202315;-0.0635045728902905
0.6816762993897908;-1.4148555091531367;-0.8038727391926193;-0.08899936099737792
0.6905769669098026;-1.4013454963529604;-0.7961887010088219;-0.11294887635039313
0.6997135912362529;-1.3842961314562068;-0.7864947942270873;-0.13543125308427348
0.7090833032272772;-1.3637504515908416;-0.7748153914508772;-0.1565209174368854
0.7186826449220658;-1.3397603261690123;-0.7611798891288466;-0.17628843419800144
0.7285075782578478;-1.3123863261322821;-0.745622633007363;-0.1948004373191186
0.7385534952572654;-1.2816975711410175;-0.728182830977675;-0.2121196250809724
0.7488152296594256;-1.2477715551086157;-0.7089044535779985;-0.22830480387600693
0.7592870699644342;-1.2106939505334873;-0.6878361224313534;-0.24341096772625653
0.7699627738577811;-1.1705583921332834;-0.6650309869225935;-0.25748940320328534
0.7808355839776026;-1.1274662403359619;-0.6405465894409654;-0.27058781151570066
0.7918982449845354;-1.0815263252319691;-0.6144447195392027;-0.2827504412499757
0.8031430218906822;-1.032854671639766;-0.5867912573841155;-0.2940182266535848
0.8145617196011089;-0.9815742059833672;-0.5576560068982975;-0.3044289274838106
0.8261457036182603;-0.9278144457260956;-0.5271125190165702;-0.3140172673613459
0.8378859218568354;-0.8717111721474681;-0.49523790550422664;-0.32281506829978174
0.849772927513849;-0.813406087292265;-0.46211264380723516;-0.33085137966464934
0.8617969029360185;-0.7530464559597226;-0.4278203734262095;-0.3381526002759096
0.8739476844240825;-0.6907847336387631;-0.392447684327217;-0.3447425927279231
0.8862147879113448;-0.6267781813298307;-0.3560838979220517;-0.3506427892804073
0.898587435451517;-0.5611884682272477;-0.3188208411693618;-0.35587228888750694
0.9110545824489308;-0.4941812632660378;-0.28075261436525967;-0.360447945093302
0.9236049455622992;-0.4259258165655111;-0.24197535320791985;-0.3643844446404602
0.9362270312115314;-0.3565945318270274;-0.2025869857352632;-0.367694376723976
0.9489091646155835;-0.2863625307662459;-0.16268698474765192;-0.3703882928795017
0.9616395192879926;-0.2154072106801104;-0.1223761163391051;-0.37247475753239057
0.9744061469155838;-0.14390779626624223;-0.08175618517036827;-0.3739603892536181
0.9871970075448848;-0.0720448868267279;-0.04092977712546385;-0.3748498927759242
1.0;1.3178218690994336e-17;1.6653414708598527e-17;-0.37514608182060194


==> all_L=1.csv <==
x;y1;y2;y3
2.058876517550232e-18;2.0588765175502322e-17;2.5074092915340135e-17;-0.4738447839601606
0.015204638776011407;0.07204638776011409;0.040931235695126494;-0.4735297484238338
0.03039108088652418;0.1439108088652418;0.08175911736805191;-0.47258317375315145
0.04554117565493053;0.21541175654930528;0.12238055255929885;-0.47100064167751476
0.06063686426656031;0.2863686426656031;0.1626929712841616;-0.4687747412374292
0.07566022541033973;0.3566022541033973;0.2025945856453337;-0.4658949972342285
0.09059352057411543;0.4259352057411544;0.2419846475013283;-0.4623477684658933
0.10541923887959755;0.49419238879597543;0.2807637035518005;-0.4581161141107987
0.12012014134407041;0.5612014134407041;0.3188338472088515;-0.4531796260879969
0.13467930445750304;0.6267930445750302;0.3560989666332995;-0.4475142246381597
0.14908016296547977;0.6908016296547975;0.39246498832709703;-0.4410919137185245
0.16330655175043648;0.7530655175043649;0.4278401156873479;-0.4338804920715445
0.17734274670605282;0.8134274670605284;0.46213506194398235;-0.42584321499072364
0.19117350450227327;0.8717350450227325;0.49526327692219135;-0.41693840084636846
0.20478410114137408;0.9278410114137408;0.5271411670925563;-0.40711897532095526
0.2181603692086645;0.9816036920866451;0.5576883083962322;-0.3963319450069717
0.23128873372489678;1.032887337248968;0.586827651360655;-0.3845177905015447
0.24415624651117518;1.0815624651117517;0.6144857180525714;-0.37160976734639584
0.2567506189811877;1.1275061898118768;0.6405927904512226;-0.35753310105350616
0.26906025327982974;1.1706025327982974;0.6650830898653937;-0.34220405996052433
0.2810742716918441;1.2107427169184413;0.6878949470649938;-0.32552888669694424
0.2927825442488884;1.2478254424888837;0.7089709628524566;-0.30740256551696415
0.3041757144685454;1.2817571446854545;0.7282581588630225;-0.2877073985526299
0.31524522316410974;1.3124522316410971;0.7457081184583736;-0.2663113590266785
0.3259833302696763;1.3398333026967626;0.7612771176685939;-0.24306618347260842
0.33638313463093217;1.3638313463093212;0.7749262462467913;-0.21780515785032992
0.3464385917183812;1.3843859171838122;0.7866215190350044;-0.19034054389231014
0.3561445292262815;1.401445292262815;0.7963339780064916;-0.16046058180351028
0.36549666052755214;1.414966605275521;0.8040397855584406;-0.1279259932801962
0.37449159596225956;1.424915959622595;0.8097203098934473;-0.09246589437844234
0.3831268519450326;1.4312685194503258;0.8133622036662593;-0.053773010724615274
0.39140085788497503;1.4340085788497503;0.8149574775076346;-0.011498067599932788
0.39931296092020907;1.4331296092020904;0.8145035706005431;0.03475679567969863
0.40686342847818396;1.4286342847818396;0.8120034212180002;0.08544576397481234
0.4140534486820382;1.4205344868203817;0.8074655410880404;0.14108844319551594
0.4208851286324625;1.4088512863246248;0.8009040986998974;0.20228055299634692
0.42736149060297296;1.3936149060297294;0.7923390182892157;0.2697064833466481
0.4334864661934299;1.374864661934299;0.7817961033403386;0.3441540097691181
0.43926488849020484;1.3526488849020482;0.7693071961278224;0.42653147768176913
0.4447024822788242;1.327024822788242;0.7549103881863526;0.5178877592090293
0.4498058523414039;1.2980585234140394;0.7386503006898845;0.6194352373698162
0.4545824698391704;1.2658246983917034;0.72057845844033;0.7325759537764277
0.45904065671758465;1.2304065671758462;0.7007537860985187;0.8589308238624079
0.46318956795955973;1.1918956795955973;0.6792432594185749;1.0003714177295937
0.46703917132251727;1.1503917132251729;0.6561227454251585;1.159053146662817
0.4706002238874746;1.1060022388747457;0.6314780596721797;1.33744769804319
0.47388424426827536;1.0588424426827538;0.6054062489490367;1.5383711594633196
0.47690347861062654;1.0090347861062656;0.5780170630160582;1.7650024957811328
0.47967085748993177;0.9567085748993177;0.5494344937601066;2.020885159765046
0.48219993946690237;0.9019993946690236;0.5197981172831436;2.3099033764126427
0.48450483545860024;0.8450483545860021;0.4892637634541659;2.636225582856426
0.48660010651798813;0.7860010651798812;0.4580027738547449;3.004213196479921
0.4885006266952071;0.7250062669520707;0.4261988633563577;3.4183067301857433
0.4902214033126829;0.662214033126829;0.39404152304572615;3.8829265058775575
0.49177735018894403;0.5977735018894405;0.3617152064319874;4.402463255508191
0.4931830153113739;0.5318301531137385;0.32938441155062875;4.981484431628865
0.494452271470256;0.4645227147025597;0.2971762563966066;5.625350820548839
0.4955979817687538;0.39597981768753776;0.2651644012589364;6.341563422079381
0.49663164377559915;0.32631643775599106;0.2333632437052883;7.142468577474964
0.4975629878167061;0.2556298781670609;0.2017629853292268;8.050267674891126
0.49839954728682784;0.1839954728682785;0.17080656893044474;9.111484783181536
0.4991453469205454;0.11145346920545404;0.1469605686887721;10.725037797747438
0.49976414843148886;0.03764148431488878;0.10179395908839935;13.672106192131295
0.5002358515686498;-0.03764148431350231;-0.10179395894947874;13.672106197871178
0.5008546530791667;-0.11145346920833375;-0.14696056894680232;10.725037796690753
0.5016004527134338;-0.1839954728656622;-0.17080656874135816;9.111484782387954
0.5024370121831302;-0.25562987816869875;-0.20176298542867632;8.050267675862099
0.5033683562244728;-0.3263164377552715;-0.23336324366693625;7.142468576899596
0.5044020182312213;-0.39597981768778706;-0.2651644012704858;6.3415634222889565
0.5055477285297538;-0.46452271470246226;-0.29717625639312945;5.6253508204929314
0.5068169846886217;-0.531830153113784;-0.3293844115518713;4.9814844316466
0.5082226498110578;-0.5977735018894224;-0.36171520643155164;4.402463255501658
0.5097785966873162;-0.6622140331268388;-0.3940415230458979;3.8829265058794924
0.5114993733047934;-0.7250062669520656;-0.42619886335629004;3.418306730184525
0.5133998934820119;-0.786001065179881;-0.45800277385474936;3.00421319648056
0.5154951645413997;-0.8450483545860034;-0.4892637634541766;2.6362255828563463
0.5178000605330978;-0.9019993946690223;-0.5197981172831384;2.3099033764125383
0.5203291425100682;-0.9567085748993175;-0.5494344937601071;2.02088515976511
0.5230965213893735;-1.0090347861062656;-0.5780170630160582;1.7650024957811394
0.5261157557317246;-1.0588424426827538;-0.6054062489490348;1.538371159463359
0.5293997761125253;-1.1060022388747464;-0.631478059672182;1.3374476980431476
0.5329608286774828;-1.1503917132251715;-0.6561227454251547;1.1590531466628007
0.5368104320404403;-1.1918956795955975;-0.679243259418576;1.0003714177296248
0.5409593432824155;-1.2304065671758462;-0.700753786098518;0.8589308238624079
0.5454175301608297;-1.2658246983917039;-0.7205784584403301;0.7325759537764512
0.550194147658596;-1.2980585234140405;-0.738650300689886;0.6194352373698115
0.5552975177211759;-1.327024822788242;-0.7549103881863525;0.5178877592090133
0.5607351115097953;-1.3526488849020482;-0.7693071961278224;0.42653147768176564
0.5665135338065701;-1.3748646619342988;-0.7817961033403383;0.3441540097691181
0.572638509397027;-1.3936149060297294;-0.7923390182892155;0.26970648334665653
0.5791148713675375;-1.4088512863246252;-0.8009040986998975;0.20228055299634692
0.5859465513179618;-1.4205344868203817;-0.8074655410880403;0.14108844319551142
0.593136571521816;-1.4286342847818396;-0.8120034212180002;0.08544576397481234
0.6006870390797909;-1.4331296092020904;-0.8145035706005431;0.03475679567969863
0.608599142115025;-1.4340085788497503;-0.8149574775076346;-0.011498067599932788
0.6168731480549674;-1.4312685194503258;-0.8133622036662593;-0.053773010724615274
0.6255084040377406;-1.424915959622595;-0.8097203098934473;-0.09246589437844234
0.634503339472448;-1.414966605275521;-0.8040397855584406;-0.1279259932801962
0.6438554707737185;-1.401445292262815;-0.7963339780064916;-0.16046058180351516
0.6535614082816189;-1.384385917183811;-0.7866215190350041;-0.190340543892309
0.6636168653690679;-1.3638313463093215;-0.7749262462467918;-0.21780515785032883
0.6740166697303238;-1.339833302696762;-0.7612771176685934;-0.24306618347260842
0.6847547768358904;-1.3124522316410974;-0.7457081184583737;-0.26631135902667574
0.6958242855314546;-1.2817571446854545;-0.7282581588630225;-0.2877073985526334
0.7072174557511117;-1.247825442488883;-0.7089709628524562;-0.30740256551696243
0.7189257283081558;-1.2107427169184417;-0.6878949470649942;-0.3255288866969415
0.7309397467201703;-1.1706025327982976;-0.6650830898653939;-0.3422040599605266
0.7432493810188123;-1.1275061898118763;-0.6405927904512225;-0.35753310105350466
0.7558437534888247;-1.0815624651117524;-0.6144857180525716;-0.3716097673463951
0.7687112662751032;-1.032887337248968;-0.586827651360655;-0.3845177905015461
0.7818396307913354;-0.9816036920866453;-0.5576883083962323;-0.39633194500697144
0.795215898858626;-0.9278410114137409;-0.5271411670925564;-0.40711897532095404
0.8088264954977267;-0.8717350450227332;-0.49526327692219163;-0.4169384008463688
0.8226572532939472;-0.8134274670605284;-0.46213506194398235;-0.4258432149907254
0.8366934482495636;-0.7530655175043648;-0.42784011568734776;-0.4338804920715445
0.8509198370345203;-0.6908016296547975;-0.3924649883270971;-0.4410919137185251
0.865320695542497;-0.6267930445750297;-0.35609896663329915;-0.4475142246381593
0.8798798586559297;-0.5612014134407043;-0.31883384720885155;-0.4531796260879969
0.8945807611204025;-0.49419238879597505;-0.2807637035518003;-0.45811611411079894
0.9094064794258846;-0.42593520574115445;-0.24198464750132834;-0.46234776846588976
0.9243397745896601;-0.3566022541033989;-0.2025945856453344;-0.46589499723422806
0.9393631357334397;-0.28636864266560336;-0.16269297128416174;-0.4687747412374303
0.9544588243450693;-0.21541175654930622;-0.12238055255929942;-0.4710006416775149
0.9696089191134758;-0.14391080886524205;-0.08175911736805207;-0.4725831737531511
0.9847953612239885;-0.07204638776011518;-0.04093123569512712;-0.47352974842383433
1.0;2.0588765175502322e-17;2.5074092915340135e-17;-0.47384478396016455


==> all_L=2.csv <==
x;y1;y2;y3
4.833070956671972e-19;9.666141913343945e-18;1.3030258224869888e-17;-0.3104758785747451
0.011602204696572329;0.07204409393144656;0.04092889667990628;-0.3102053913986797
0.02319531031482373;0.14390620629647458;0.08175441736642382;-0.3093933402593109
0.03477024076214941;0.2154048152429881;0.12237344726248246;-0.308037955708746
0.04631796585930246;0.2863593171860491;0.16268339330388437;-0.3061362866540948
0.05782952415203274;0.3565904830406547;0.202582443377969;-0.303684197460894
0.0692960455490872;0.4259209109817441;0.24196982356960295;-0.3006763641475945
0.08070877372937271;0.49417547458745414;0.28074605278456166;-0.2971062699294378
0.09205908826166595;0.5611817652333189;0.31881319410707576;-0.29296620045621724
0.10333852638097732;0.6267705276195463;0.3560751022563193;-0.28824723918417927
0.11453880436654004;0.6907760873308006;0.3924376665165065;-0.28293926343043435
0.1256518384674044;0.7530367693480882;0.4278090485264736;-0.2770309417805934
0.13666976532274783;0.8133953064549564;0.4620999143274886;-0.2705097336607039
0.14758496182529468;0.8716992365058933;0.4952236600823414;-0.2633618920452666
0.1583900643776308;0.9278012875526165;0.5270966308944632;-0.25557247045776005
0.16907798749273423;0.9815597498546849;0.557638332172949;-0.24712533563272254
0.17964194169169417;1.0328388338338834;0.5867716330079813;-0.23800318745129168
0.19007545065335246;1.081509013067049;0.6144229610406056;-0.22818758804076195
0.200372367572491;1.1274473514498198;0.6405224883320694;-0.21765900224626375
0.21052689068517916;1.170537813703583;0.6650043077598471;-0.2063968520420483
0.2205335779219839;1.2106715584396777;0.6878065994908489;-0.1943795878562657
0.23038736065195226;1.247747213039045;0.7088717871063588;-0.1815847802372139
0.24008355648254576;1.2816711296509151;0.7281466829785576;-0.16798923579395703
0.249617881083101;1.31235762166202;0.745582622524436;-0.15356914189901694
0.25898645900183354;1.3397291800366709;0.7611355869898253;-0.13830024524215537
0.2681858334489414;1.3637166689788276;0.7747663144437432;-0.12215806996813533
0.2772129750209752;1.3842595004195037;0.7864403986916279;-0.10511818180406872
0.2860652893443084;1.401305786886168;0.7961283758450292;-0.08715650526736811
0.2947406236182699;1.4148124723653976;0.8038057983146993;-0.06824970171906022
0.3032372720413032;1.4247454408260631;0.8094532960245883;-0.04837561665016238
0.3115539801063392;1.4310796021267849;0.813056624675054;-0.02751380511311903
0.3196899477544644;1.4337989550892885;0.814606700915585;-0.0056461445703821665
0.32764483137888456;1.432896627577691;0.8140996243202484;0.017242455457219738
0.3354187446741806;1.4283748934836114;0.8115366860935571;0.041163237811282775
0.3430122583287978;1.4202451665759552;0.806924364470107;0.06612266779220877
0.3504263985618273;1.408527971236545;0.8002743068102037;0.09212138193201873
0.3576626445081208;1.3932528901624155;0.7916032984340258;0.1191530106789803
0.3647229244589366;1.3744584891787333;0.7809332182818894;0.14720287351174358
0.3716096109683963;1.352192219367926;0.7682909815366613;0.17624654957381777
0.37832551483915683;1.3265102967831368;0.75370846939747;0.2062483330019782
0.38487387800384243;1.2974775600768491;0.7372224462528151;0.23715958994404054
0.3912583653218692;1.2651673064373838;0.718874464564806;0.26891704398786176
0.3974830553143752;1.2296611062875034;0.6987107578449923;0.3014410284369512
0.40355242986293893;1.1910485972587779;0.676782122173981;0.33463375750627083
0.4094713629006418;1.1494272580128366;0.6531437867895503;0.36837768380144864
0.4152451081266993;1.1049021625339859;0.627855274336146;0.4025340258315415
0.4208792857783159;1.0575857155663186;0.600980251426725;0.43694156587349914
0.4263798684955204;1.0075973699104082;0.5725863702074722;0.47141583392519354
0.4317531663164354;0.955063326328708;0.5427451016268215;0.505748805969064
0.4370058108416628;0.9001162168332557;0.5115315610820775;0.5397092521061824
0.4421447386071867;0.842894772143734;0.4790243270402104;0.5730438697674659
0.4471771737054113;0.7835434741082253;0.4453052530967105;0.6054793265029483
0.4521106096937059;0.7222121938741173;0.410459273747785;0.6367253133184952
0.45695279082931317;0.6590558165862636;0.3745742039149559;0.6664786713579669
0.4617116926688405;0.5942338533768105;0.33774053199699716;0.6944286012603732
0.46639550207019914;0.5279100414039827;0.30005120596559254;0.720262896828234
0.471012596635031;0.4602519327006195;0.2616014118113286;0.7436750659606127
0.4755715236308363;0.39143047261672587;0.22248834353641053;0.7643721177625576
0.4800809784343818;0.32161956868763547;0.18281096392633506;0.7820827132215189
0.4845497825417689;0.25099565083537734;0.14266975554958264;0.7965653073263372
0.48898686119564433;0.17973722391288666;0.1021664618396419;0.8076158629738491
0.4934012206861969;0.10802441372393883;0.0614038186835858;0.8150747003843324
0.4978019253892073;0.03603850778414646;0.02048527761394273;0.8188320662304568
0.5021980746107927;-0.03603850778414607;-0.020485277613942497;0.8188320662304576
0.506598779313803;-0.10802441372393853;-0.061403818683585645;0.8150747003843324
0.5110131388043557;-0.17973722391288627;-0.10216646183964163;0.8076158629738552
0.5154502174582312;-0.25099565083537767;-0.1426697555495828;0.7965653073263432
0.5199190215656182;-0.32161956868763564;-0.18281096392633525;0.7820827132215187
0.5244284763691638;-0.39143047261672614;-0.22248834353641075;0.7643721177625538
0.5289874033649691;-0.4602519327006193;-0.2616014118113284;0.7436750659606127
0.5336044979298009;-0.527910041403983;-0.3000512059655929;0.7202628968282372
0.5382883073311595;-0.5942338533768106;-0.3377405319969973;0.6944286012603732
0.5430472091706868;-0.6590558165862638;-0.3745742039149561;0.6664786713579647
0.5478893903062941;-0.7222121938741172;-0.4104592737477847;0.6367253133184917
0.5528228262945887;-0.7835434741082252;-0.4453052530967103;0.6054793265029483
0.5578552613928133;-0.8428947721437339;-0.4790243270402102;0.5730438697674637
0.5629941891583372;-0.9001162168332554;-0.5115315610820774;0.5397092521061803
0.5682468336835647;-0.9550633263287077;-0.5427451016268213;0.505748805969066
0.5736201315044795;-1.0075973699104082;-0.572586370207472;0.47141583392519354
0.5791207142216841;-1.0575857155663182;-0.6009802514267248;0.43694156587350363
0.5847548918733007;-1.1049021625339863;-0.6278552743361463;0.4025340258315389
0.5905286370993582;-1.1494272580128357;-0.6531437867895495;0.36837768380144614
0.5964475701370612;-1.1910485972587779;-0.6767821221739811;0.3346337575062747
0.6025169446856249;-1.2296611062875034;-0.6987107578449921;0.301441028436952
0.6087416346781308;-1.2651673064373843;-0.7188744645648062;0.268917043987868
0.6151261219961576;-1.29747756007685;-0.7372224462528154;0.23715958994403927
0.6216744851608432;-1.3265102967831368;-0.75370846939747;0.20624833300197315
0.6283903890316037;-1.352192219367926;-0.7682909815366614;0.17624654957381417
0.6352770755410634;-1.3744584891787324;-0.7809332182818892;0.14720287351174358
0.6423373554918792;-1.3932528901624155;-0.7916032984340258;0.11915301067898465
0.6495736014381727;-1.4085279712365453;-0.8002743068102038;0.09212138193201873
0.6569877416712022;-1.4202451665759552;-0.806924364470107;0.06612266779220777
0.6645812553258195;-1.4283748934836114;-0.8115366860935571;0.041163237811282775
0.6723551686211154;-1.432896627577691;-0.8140996243202484;0.017242455457219738
0.6803100522455355;-1.4337989550892885;-0.814606700915585;-0.0056461445703821665
0.6884460198936607;-1.4310796021267849;-0.813056624675054;-0.02751380511311903
0.6967627279586969;-1.4247454408260631;-0.8094532960245883;-0.04837561665016238
0.7052593763817301;-1.4148124723653976;-0.8038057983146993;-0.06824970171906022
0.7139347106556916;-1.401305786886168;-0.7961283758450292;-0.08715650526736811
0.7227870249790248;-1.3842595004195037;-0.7864403986916277;-0.10511818180406872
0.7318141665510587;-1.3637166689788276;-0.7747663144437432;-0.12215806996813533
0.7410135409981665;-1.3397291800366709;-0.7611355869898252;-0.13830024524215473
0.7503821189168991;-1.3123576216620203;-0.7455826225244361;-0.15356914189901694
0.7599164435174544;-1.2816711296509151;-0.7281466829785574;-0.1679892357939585
0.7696126393480478;-1.2477472130390446;-0.7088717871063585;-0.1815847802372121
0.7794664220780161;-1.2106715584396786;-0.6878065994908492;-0.19437958785626455
0.7894731093148208;-1.1705378137035831;-0.6650043077598472;-0.20639685204204994
0.799627632427509;-1.1274473514498198;-0.6405224883320693;-0.21765900224626347
0.8099245493466475;-1.0815090130670493;-0.6144229610406058;-0.22818758804076275
0.8203580583083059;-1.032838833833883;-0.5867716330079812;-0.23800318745129168
0.8309220125072657;-0.9815597498546852;-0.5576383321729493;-0.24712533563272132
0.8416099356223692;-0.9278012875526167;-0.5270966308944632;-0.25557247045776005
0.8524150381747053;-0.8716992365058935;-0.4952236600823416;-0.2633618920452671
0.8633302346772522;-0.8133953064549564;-0.4620999143274886;-0.27050973366070485
0.8743481615325956;-0.7530367693480878;-0.42780904852647333;-0.2770309417805934
0.88546119563346;-0.6907760873308006;-0.3924376665165065;-0.282939263430435
0.8966614736190228;-0.6267705276195457;-0.3560751022563189;-0.28824723918417927
0.9079409117383341;-0.5611817652333189;-0.31881319410707576;-0.29296620045621674
0.9192912262706274;-0.4941754745874538;-0.28074605278456133;-0.29710626992943734
0.9307039544509128;-0.4259209109817444;-0.241969823569603;-0.30067636414759297
0.9421704758479672;-0.35659048304065544;-0.20258244337796946;-0.3036841974608942
0.9536820341406975;-0.28635931718604923;-0.16268339330388448;-0.3061362866540947
0.9652297592378505;-0.21540481524298888;-0.12237344726248299;-0.30803795570874554
0.9768046896851762;-0.14390620629647496;-0.08175441736642397;-0.30939334025931065
0.9883977953034276;-0.07204409393144759;-0.04092889667990685;-0.31020539139868036
1.0;9.666141913343945e-18;1.3030258224869888e-17;-0.31047587857474823


==> all_bt=0.001.csv <==
x;y1;y2;y3
1.7407138731316086e-18;1.7407138731316088e-17;2.412201927811824e-17;-0.4431614840516361
0.014366822284868398;0.06366822284868397;0.041870939928137306;-0.442849669490695
0.028717563508172027;0.12717563508172025;0.08363614661700046;-0.44191291802489924
0.0430361832444074;0.19036183244407406;0.12519015428935829;-0.4403472955826196
0.05730672223770342;0.2530672223770341;0.16642803142305146;-0.4381462095010874
0.07151334273067231;0.31513342730672306;0.20724564620785224;-0.43530035423905294
0.08564036848683396;0.37640368486833947;0.2475399300027205;-0.4317976344223886
0.09967232440568707;0.43672324405687074;0.2872091381356076;-0.4276230642526818
0.11359397563054208;0.49593975630542075;0.32615310739541997;-0.422758642005922
0.1273903660505204;0.553903660505204;0.3642735095750362;-0.4171831980258372
0.1410468560996767;0.610468560996767;0.40147410043556325;-0.41087221426920706
0.15454915975798839;0.6654915975798837;0.43766096347499084;-0.40379761308369017
0.16788338066100147;0.7188338066100147;0.47274274789954823;-0.3959275124869335
0.1810360472271912;0.7703604722719116;0.5066309002128949;-0.3872259447636322
0.19399414671461362;0.819941467146136;0.5392398888573402;-0.3776525346989982
0.20674515812115377;0.8674515812115378;0.5704874213620249;-0.3671621332172718
0.2192770838456391;0.912770838456391;0.6002946534763157;-0.3557044015871888
0.23157848003025136;0.9557848003025136;0.628586389791596;-0.3432233406876638
0.24363848550804357;0.9963848550804356;0.6552912753822667;-0.3296567590933192
0.25544684928293304;1.0344684928293302;0.6803419780265765;-0.3149356729391828
0.26699395647329727;1.069939564732973;0.7036753606003473;-0.2989836296582144
0.2782708526542082;1.102708526542082;0.7252326432718281;-0.28171594676162404
0.28926926653742047;1.1326926653742049;0.7449595551639786;-0.26303885586518044
0.29998163093246294;1.1598163093246292;0.762806475191864;-0.24284854117705357
0.31040110193647436;1.1840110193647433;0.7787285618274851;-0.22103006070029965
0.3205215763049174;1.2052157630491738;0.7926858715929269;-0.19745613752601446
0.3303377069597526;1.2233770695975261;0.8046434661348355;-0.17198580789801776
0.3398449165962023;1.2384491659620234;0.8145715077893169;-0.1444629123636095
0.34903940935374644;1.2503940935374644;0.8224453436061921;-0.11471441648675076
0.35791818052139146;1.2591818052139145;0.8282455778637338;-0.08254854859026985
0.3664790242515319;1.2647902425153188;0.831958133168947;-0.04775274422687267
0.3747205392606767;1.267205392606767;0.8335743003000189;-0.010091391137893818
0.3826421324988598;1.2664213249885978;0.8330907770022407;0.03069662484083785
0.39024402077248505;1.2624402077248504;0.8305096959875552;0.07490056201354554
0.39752723030737536;1.2552723030737536;0.8258386423965907;0.12284062655738416
0.4044935942396082;1.2449359423960815;0.8190906609384045;0.1748708880533
0.4111457480208504;1.2314574802085039;0.8102842527930683;0.23138222399941683
0.41748712272179905;1.2148712272179905;0.7994433620928051;0.2928051637387975
0.4235219362112873;1.1952193621128733;0.7865973513113032;0.359612437248263
0.42925518217878855;1.1725518217878859;0.7717809640745644;0.4323209452658249
0.4346926169535358;1.1469261695353574;0.7550342725986838;0.5114927473449369
0.4398407440533694;1.1184074405336941;0.7364026049382381;0.5977345056808794
0.44470679637014765;1.0870679637014762;0.7159364442003355;0.6916946166254241
0.4492987158662234;1.0529871586622335;0.6936912874807379;0.7940570012085723
0.45362513061996323;1.0162513061996328;0.6697274461072598;0.9055302063677823
0.4576953290222532;0.976953290222532;0.644109760472682;1.0268300922987141
0.46151923090039365;0.9351923090039366;0.6169071921812043;1.1586539625487398
0.46510735534865366;0.8910735534865368;0.5881922438838842;1.3016435644555489
0.46847078510587065;0.8447078510587064;0.5580401447023996;1.4563340050160292
0.4716211274852307;0.7962112748523069;0.526527730320163;1.623085376709906
0.4745704721927121;0.7457047219271207;0.4937319487984365;1.8019938829770503
0.477331346946167;0.6933134694616698;0.45972794784934357;1.9927796320077158
0.4799166727043971;0.6391667270439704;0.42458676436974785;2.1946491966748334
0.48233972157980554;0.5833972157980553;0.3883727657906504;2.4061327618223665
0.4846140820888274;0.5261408208882736;0.35114121077197685;2.6248986867992903
0.486753638045462;0.4675363804546202;0.31293662206434036;2.847553716313955
0.48877256854014284;0.40772568540142823;0.2737930843040286;3.069447218243307
0.4906853759798606;0.34685375979860605;0.23373800048180488;3.2845166867707247
0.49250694540682727;0.2850694540682725;0.19280099555557523;3.485243615900477
0.494252629259767;0.22252629259766957;0.15102899230963357;3.6628320551256577
0.49593833641787854;0.15938336417878537;0.10850622016946085;3.8077549265427675
0.49758058591406035;0.09580585914060383;0.0653737115355706;3.9107794477486717
0.4991964750026474;0.03196475002647427;0.021838370491019492;3.9644127879872957
0.5008035249973526;-0.03196475002647388;-0.021838370491017146;3.9644127879874107
0.5024194140859396;-0.09580585914060419;-0.06537371153558373;3.9107794477483373
0.5040616635821218;-0.1593833641787828;-0.10850622016942806;3.8077549265430495
0.5057473707402328;-0.2225262925976719;-0.15102899230966488;3.6628320551259232
0.5074930545931728;-0.28506945406827183;-0.19280099555556085;3.485243615900334
0.5093146240201393;-0.3468537597986072;-0.23373800048182058;3.2845166867705617
0.5112274314598574;-0.4077256854014261;-0.27379308430400995;3.0694472182432624
0.513246361954538;-0.467536380454621;-0.31293662206434814;2.8475537163141853
0.5153859179111726;-0.5261408208882741;-0.3511412107719772;2.6248986867992685
0.5176602784201945;-0.5833972157980558;-0.38837276579065283;2.4061327618223163
0.5200833272956029;-0.63916672704397;-0.4245867643697453;2.194649196674794
0.522668653053833;-0.6933134694616696;-0.4597279478493432;1.9927796320077398
0.5254295278072879;-0.7457047219271208;-0.4937319487984374;1.8019938829770163
0.5283788725147693;-0.796211274852306;-0.5265277303201619;1.6230853767098945
0.5315292148941294;-0.8447078510587063;-0.5580401447023997;1.45633400501606
0.5348926446513463;-0.8910735534865368;-0.5881922438838844;1.3016435644555489
0.5384807690996064;-0.9351923090039365;-0.6169071921812037;1.1586539625487398
0.5423046709777468;-0.976953290222532;-0.6441097604726823;1.0268300922987068
0.5463748693800368;-1.0162513061996323;-0.6697274461072589;0.9055302063677851
0.5507012841337766;-1.0529871586622335;-0.6936912874807383;0.7940570012085751
0.5552932036298525;-1.087067963701476;-0.7159364442003351;0.6916946166254241
0.5601592559466306;-1.1184074405336943;-0.7364026049382384;0.5977345056808949
0.5653073830464642;-1.146926169535358;-0.7550342725986842;0.5114927473449309
0.5707448178212116;-1.1725518217878856;-0.771780964074564;0.4323209452658214
0.5764780637887127;-1.1952193621128737;-0.7865973513113037;0.3596124372482597
0.582512877278201;-1.21487122721799;-0.7994433620928045;0.2928051637387932
0.5888542519791495;-1.2314574802085039;-0.8102842527930684;0.23138222399942338
0.5955064057603918;-1.2449359423960817;-0.8190906609384047;0.1748708880533
0.6024727696926246;-1.2552723030737536;-0.8258386423965907;0.12284062655738305
0.6097559792275149;-1.2624402077248504;-0.8305096959875552;0.07490056201354554
0.6173578675011402;-1.2664213249885978;-0.8330907770022407;0.03069662484083785
0.6252794607393233;-1.267205392606767;-0.8335743003000189;-0.010091391137893818
0.6335209757484681;-1.2647902425153188;-0.831958133168947;-0.04775274422687267
0.6420818194786085;-1.2591818052139145;-0.8282455778637338;-0.08254854859026985
0.6509605906462536;-1.2503940935374644;-0.8224453436061921;-0.11471441648675076
0.6601550834037977;-1.2384491659620234;-0.8145715077893169;-0.14446291236361014
0.6696622930402475;-1.223377069597526;-0.8046434661348352;-0.17198580789801718
0.6794784236950826;-1.205215763049174;-0.792685871592927;-0.1974561375260139
0.6895988980635257;-1.1840110193647433;-0.778728561827485;-0.22103006070029915
0.7000183690675371;-1.1598163093246296;-0.7628064751918641;-0.24284854117705357
0.7107307334625795;-1.1326926653742049;-0.7449595551639786;-0.2630388558651837
0.721729147345792;-1.1027085265420813;-0.7252326432718279;-0.2817159467616227
0.7330060435267026;-1.0699395647329732;-0.7036753606003477;-0.29898362965821135
0.744553150717067;-1.0344684928293304;-0.6803419780265767;-0.314935672939184
0.7563615144919564;-0.9963848550804356;-0.6552912753822666;-0.3296567590933192
0.7684215199697486;-0.9557848003025138;-0.6285863897915962;-0.3432233406876642
0.780722916154361;-0.9127708384563908;-0.6002946534763155;-0.35570440158718736
0.7932548418788461;-0.8674515812115385;-0.5704874213620252;-0.36716213321727076
0.8060058532853864;-0.8199414671461364;-0.5392398888573403;-0.3776525346989999
0.8189639527728089;-0.7703604722719117;-0.5066309002128951;-0.38722594476363287
0.8321166193389986;-0.7188338066100147;-0.47274274789954823;-0.3959275124869344
0.8454508402420117;-0.6654915975798835;-0.4376609634749906;-0.40379761308369017
0.8589531439003233;-0.610468560996767;-0.40147410043556325;-0.4108722142692082
0.8726096339494798;-0.5539036605052032;-0.3642735095750358;-0.41718319802583687
0.8864060243694579;-0.49593975630542086;-0.32615310739542014;-0.42275864200592167
0.900327675594313;-0.43672324405687;-0.28720913813560717;-0.4276230642526818
0.9143596315131661;-0.37640368486833964;-0.24753993000272062;-0.4317976344223855
0.9284866572693276;-0.3151334273067239;-0.20724564620785269;-0.4353003542390526
0.9426932777622965;-0.25306722237703444;-0.16642803142305154;-0.4381462095010873
0.9569638167555925;-0.19036183244407495;-0.12519015428935887;-0.44034729558261976
0.971282436491828;-0.12717563508172047;-0.08363614661700054;-0.44191291802489924
0.9856331777151315;-0.06366822284868484;-0.041870939928137896;-0.4428496694906955
1.0;1.7407138731316088e-17;2.412201927811824e-17;-0.4431614840516396


==> all_bt=0.004.csv <==
x;y1;y2;y3
7.355063760766357e-18;7.355063760766358e-17;1.0554427345475604e-16;-0.4431976068329506
0.014367754338296962;0.06367754338296962;0.04188381630762259;-0.44288590831400415
0.028719431511019872;0.1271943151101987;0.08366197595663112;-0.4419495069168708
0.043038995020484805;0.19038995020484806;0.12522909066738608;-0.4403844744501053
0.05731048960269439;0.2531048960269438;0.16648030826663765;-0.43818422822705383
0.07151808158921553;0.31518081589215535;0.20731157911416742;-0.4353394770491207
0.08564609896384653;0.37646098963846525;0.2476199205840722;-0.4318381446443387
0.09967907101358339;0.4367907101358339;0.2873036789631667;-0.4276652696061526
0.11360176747445697;0.4960176747445697;0.3262627881384123;-0.42280288058000687
0.12739923707414497;0.5539923707414497;0.36439902445726025;-0.417229845129085
0.14105684537484128;0.6105684537484128;0.40161625715932864;-0.41092169037112025
0.15456031182171126;0.6656031182171125;0.43782069379508126;-0.403850393111102
0.16789574590435527;0.7189574590435527;0.4729211200673796;-0.3959841367945934
0.18104968234103969;0.7704968234103966;0.5068291335549124;-0.3872870321690181
0.19400911519803998;0.8200911519804;0.5394593708031962;-0.37771879806052905
0.20676153085925397;0.8676153085925397;0.5707297272988477;-0.3672343981475844
0.2192949397642935;0.912949397642935;0.6005615698772608;-0.35578362903467686
0.23159790683651277;0.9559790683651277;0.6288799411522129;-0.34331065429864677
0.24365958052591846;0.9965958052591845;0.6556137555998955;-0.32975347849349496
0.25546972039555516;1.034697203955552;0.6806959869789639;-0.31504335435903674
0.2670187231838127;1.0701872318381271;0.704063846824131;-0.29910411569001794
0.2782976472790918;1.102976472790918;0.7256589538138039;-0.2818514274955944
0.28929823554739376;1.132982355473938;0.7454274938836191;-0.2631919442355611
0.3000129364576282;1.1601293645762825;0.7633203710385352;-0.24302236608968822
0.3104349234536784;1.1843492345367836;0.7792933489070452;-0.22122838245208032
0.3205581125265487;1.205581125265487;0.79330718318389;-0.19768349121479084
0.33037717794402366;1.2237717794402367;0.8053277452219625;-0.17224768202390642
0.33988756609923215;1.2388756609923215;0.815326137161167;-0.14476597171144462
0.3490855074430478;1.2508550744304778;0.8232787991195953;-0.11506678074221066
0.35796802646822984;1.2596802646822982;0.8291676091183003;-0.08296014107176854
0.36653294971529493;1.2653294971529494;0.832979976558;-0.04823572870271603
0.374778911770944;1.2677891177094402;0.834708930202939;-0.010660719013870642
0.3827053592288967;1.267053592288967;0.8343532017334607;0.030022529629043095
0.3903125525795216;1.2631255257952159;0.8319173059714216;0.07409894739960221
0.3976015659878141;1.2560156598781407;0.8274116188101939;0.12188334711292702
0.40457428490773084;1.2457428490773081;0.8208524536114284;0.1737230858434468
0.4112334014633022;1.2323340146330213;0.8122621362454221;0.23000070802101355
0.4175824075012071;1.2158240750120712;0.8016690778697177;0.2911364422411935
0.423625585183426;1.19625585183426;0.7891078427068201;0.3575903690515653
0.42936799493961675;1.1736799493961674;0.7746192051378057;0.4298640063795459
0.4348154605342382;1.1481546053423817;0.7582501858872176;0.5085009712723944
0.43997455092115134;1.1197455092115136;0.7400540503116247;0.5940862709855896
0.44485255845749394;1.0885255845749395;0.7200902420482591;0.6872436557715379
0.4494574729314188;1.0545747293141878;0.6984242116811596;0.7886303371042597
0.4537979507322909;1.0179795073229094;0.6751270818168711;0.8989282519446053
0.4578832783738388;0.9788327837383881;0.6502750664934611;1.0188309566646696
0.4617233295002259;0.937233295002259;0.6239485342739373;1.1490251896082855
0.4653285145103759;0.8932851451037587;0.5962305719386712;1.2901661733534209
0.46870972209748085;0.8470972209748084;0.5672048721972708;1.4428458419681687
0.4718782524124242;0.7987825241242417;0.5369527387790023;1.6075533286011061
0.47484574233703;0.7484574233702994;0.5055489812809916;1.7846270856163713
0.4776240846219311;0.696240846219311;0.47305646539863333;1.9741976091014282
0.480225344536641;0.6422534453664099;0.43951909456579336;2.176118308619418
0.48266168034265056;0.586616803426506;0.40495302843676234;2.3898786195227335
0.4849452775477683;0.529452775477683;0.36933600490876506;2.614486449573844
0.4870883119605078;0.470883119605078;0.3325947944577621;2.8482941103395225
0.48910296392548347;0.4110296392548343;0.2945913270331757;3.088719646730326
0.49100151740925874;0.3500151740925871;0.25510963904304806;3.33178095897561
0.49279659482499777;0.28796594824997734;0.21385045419055557;3.5713204219143613
0.4945016002131895;0.22501600213189474;0.17045215161606006;3.7978116750601356
0.4961314485215633;0.16131448521563355;0.12458054866622341;3.996933213344245
0.4977035641612511;0.09703564161251096;0.07614890433265616;4.14911406936948
0.499238779177759;0.03238779177758981;0.025653587649568182;4.232765406302727
0.5007612208222451;-0.03238779177755;-0.025653587647773833;4.232765406335313
0.5022964358387338;-0.09703564161266157;-0.0761489043386593;4.149114069329462
0.5038685514784648;-0.16131448521535224;-0.12458054865639202;3.996933213371282
0.5054983997867781;-0.22501600213221856;-0.17045215162660057;3.7978116750611144
0.5072034051750297;-0.2879659482497028;-0.21385045418207993;3.571320421900244
0.5089984825907198;-0.3500151740928028;-0.2551096390490083;3.331780958989843
0.510897036074532;-0.41102963925468117;-0.29459132702938984;3.0887196467173137
0.5129116880394832;-0.47088311960516915;-0.332594794459819;2.848294110349253
0.5150547224522366;-0.529452775477635;-0.36933600490778656;2.6144864495683757
0.517338319657347;-0.5866168034265302;-0.40495302843718917;2.389878619525544
0.5197746554633599;-0.642253445366401;-0.4395190945656478;2.176118308617926
0.5223759153780688;-0.6962408462193116;-0.47305646539865714;1.9741976091018654
0.5251542576629702;-0.7484574233702984;-0.505548981280986;1.7846270856163644
0.5281217475875758;-0.798782524124242;-0.5369527387790071;1.6075533286011363
0.5312902779025191;-0.8470972209748082;-0.5672048721972685;1.442845841968179
0.5346714854896241;-0.8932851451037593;-0.5962305719386783;1.29016617335333
0.5382766704997743;-0.937233295002256;-0.623948534273925;1.1490251896083215
0.542116721626161;-0.9788327837383901;-0.6502750664934762;1.018830956664666
0.5462020492677094;-1.0179795073229063;-0.6751270818168575;0.8989282519445801
0.5505425270685812;-1.0545747293141887;-0.6984242116811649;0.7886303371043178
0.5551474415425062;-1.0885255845749393;-0.7200902420482569;0.6872436557715279
0.5600254490788487;-1.1197455092115138;-0.7400540503116257;0.5940862709856073
0.5651845394657617;-1.1481546053423826;-0.7582501858872198;0.5085009712723786
0.5706320050603834;-1.1736799493961665;-0.7746192051378035;0.42986400637954947
0.5763744148165739;-1.1962558518342612;-0.7891078427068221;0.35759036905156366
0.5824175924987929;-1.2158240750120703;-0.8016690778697148;0.29113644224118196
0.5887665985366979;-1.2323340146330213;-0.8122621362454223;0.23000070802102407
0.5954257150922692;-1.2457428490773084;-0.8208524536114288;0.17372308584344445
0.602398434012186;-1.2560156598781405;-0.8274116188101935;0.12188334711292592
0.6096874474204784;-1.2631255257952159;-0.8319173059714217;0.0740989473996042
0.6172946407711033;-1.267053592288967;-0.8343532017334607;0.030022529629043095
0.625221088229056;-1.2677891177094402;-0.834708930202939;-0.010660719013870642
0.6334670502847051;-1.2653294971529494;-0.832979976558;-0.04823572870271603
0.6420319735317702;-1.2596802646822982;-0.8291676091183003;-0.08296014107176854
0.6509144925569522;-1.2508550744304778;-0.8232787991195953;-0.11506678074221066
0.6601124339007679;-1.2388756609923215;-0.815326137161167;-0.14476597171144842
0.6696228220559765;-1.2237717794402359;-0.8053277452219619;-0.17224768202390583
0.6794418874734514;-1.205581125265487;-0.7933071831838908;-0.1976834912147881
0.6895650765463217;-1.1843492345367836;-0.7792933489070449;-0.22122838245207926
0.6999870635423717;-1.160129364576283;-0.7633203710385358;-0.24302236608968675
0.7107017644526062;-1.1329823554739382;-0.7454274938836192;-0.2631919442355658
0.7217023527209083;-1.102976472790917;-0.725658953813803;-0.28185142749559305
0.7329812768161872;-1.070187231838128;-0.7040638468241321;-0.2991041156900129
0.7445302796044447;-1.0346972039555526;-0.6806959869789643;-0.3150433543590425
0.7563404194740817;-0.9965958052591832;-0.6556137555998947;-0.32975347849349496
0.7684020931634872;-0.9559790683651284;-0.6288799411522138;-0.3433106542986449
0.7807050602357065;-0.9129493976429346;-0.6005615698772605;-0.3557836290346776
0.793238469140746;-0.86761530859254;-0.5707297272988482;-0.367234398147583
0.80599088480196;-0.8200911519804;-0.5394593708031961;-0.3777187980605294
0.8189503176589603;-0.7704968234103969;-0.5068291335549129;-0.3872870321690181
0.8321042540956447;-0.7189574590435527;-0.4729211200673796;-0.39598413679459493
0.8454396881782889;-0.665603118217112;-0.4378206937950809;-0.4038503931111019
0.8589431546251588;-0.6105684537484128;-0.40161625715932875;-0.41092169037112036
0.8726007629258551;-0.5539923707414491;-0.3643990244572597;-0.41722984512908484
0.8863982325255431;-0.49601767474456987;-0.3262627881384125;-0.4228028805800071
0.9003209289864167;-0.43679071013583326;-0.2873036789631664;-0.4276652696061526
0.9143539010361535;-0.3764609896384654;-0.24761992058407234;-0.43183814464433595
0.9284819184107843;-0.315180815892156;-0.2073115791141679;-0.4353394770491207
0.9426895103973055;-0.25310489602694397;-0.16648030826663768;-0.43818422822705366
0.9569610049795151;-0.1903899502048488;-0.12522909066738655;-0.44038447445010526
0.9712805684889801;-0.1271943151101989;-0.08366197595663118;-0.4419495069168704
0.9856322456617029;-0.06367754338297058;-0.04188381630762333;-0.44288590831400476
1.0;7.355063760766358e-17;1.0554427345475604e-16;-0.4431976068329549


==> all_bt=0.007.csv <==
x;y1;y2;y3
1.3692340116213018e-17;1.3692340116213018e-16;2.0254626443239246e-16;-0.4432337187411855
0.014368686232062217;0.06368686232062216;0.041896688445381206;-0.44292213618434
0.028721299192197833;0.1272129919219783;0.08368779673492743;-0.441986084613505
0.04304180630814129;0.1904180630814129;0.12526801400630597;-0.44042164170924086
0.05731425630525033;0.25314256305250327;0.16653256734998684;-0.438222234746917
0.0715228196013462;0.31522819601346197;0.2073774892029378;-0.435378586849884
0.08565182839755438;0.37651828397554377;0.24769988285088376;-0.4318786408198867
0.09968581636508425;0.43685816365084257;0.2873981854217406;-0.4277074596045968
0.11360955782898366;0.49609557828983664;0.32637242776434466;-0.42284710217002247
0.12740810635125255;0.5540810635125255;0.36452449062102427;-0.41727647323587563
0.1410668326173354;0.610668326173354;0.4017583565205165;-0.4109711450003581
0.15457146153189089;0.6657146153189091;0.43798035683901654;-0.4039031486229228
0.16790810843189052;0.7190810843189053;0.4730994135023721;-0.3960407328455257
0.18106331432749956;0.7706331432749953;0.5070272748317914;-0.3873480867097359
0.19402408008383815;0.8202408008383812;0.5396787450694461;-0.3777850228661211
0.20677789945963684;0.8677789945963685;0.5709719071596961;-0.367306617467957
0.2193127909218872;0.913127909218872;0.60082833840645;-0.3558628020936352
0.23161732815899577;0.9561732815899577;0.6291733186792939;-0.3433979025474035
0.24368066921846107;0.9968066921846106;0.6559360309001762;-0.32985011874764064
0.2554925841988829;1.0349258419888285;0.6810497536105677;-0.31515093923166027
0.26704348143002987;1.0704348143002986;0.7044520454974599;-0.29922448309097843
0.2783244320787471;1.1032443207874707;0.7260849218460218;-0.28198676142097856
0.2893271931226787;1.1332719312267872;0.7458950229900687;-0.26334484964534666
0.3000442286379607;1.1604422863796071;0.7638337749490918;-0.24319596139954178
0.31046872935124914;1.1846872935124915;0.7798575425756722;-0.22142641408617444
0.32059463041047975;1.2059463041047978;0.7939277756895633;-0.19791047583046156
0.3304166273325449;1.2241662733254488;0.806011148847134;-0.17250908348673585
0.339930190089392;1.2393019008939201;0.8160796955857198;-0.1450684217392734
0.34913157529662686;1.2513157529662688;0.824110938189774;-0.11541835443408467
0.3580178364702571;1.2601783647025708;0.8300880142445847;-0.08337070137659339
0.3665868323171354;1.265868323171354;0.8339998014601173;-0.048717357348727355
0.37483723302248173;1.2683723302248175;0.8358410424445148;-0.011228255575164983
0.38276852449251925;1.2676852449251923;0.8356124712464387;0.02935081400070746
0.39038101050084595;1.2638101050084591;0.8333209435170114;0.07330050961751093
0.39767581267195173;1.2567581267195174;0.8289795719761845;0.12093032752906635
0.40465486821265373;1.246548682126537;0.8226078683832155;0.17258101650002486
0.41132092526959346;1.2332092526959344;0.8142318922152292;0.22862692758987682
0.417677535745577;1.21677535745577;0.803884404488863;0.2894781724462544
0.4237290453462959;1.1972904534629594;0.7916050222532788;0.35558241687608905
0.4294805805481731;1.1748058054817312;0.7774403647466255;0.42742608117148423
0.4349380320749599;1.1493803207495992;0.7614441754335723;0.505534656602552
0.44010803434329615;1.1210803434329613;0.7436773944009802;0.5904717838837077
0.44499794018658345;1.089979401865834;0.7242081421002114;0.682836684045928
0.44961578999878393;1.0561578999878392;0.7031115575291703;0.7832595012095529
0.453970274268722;1.0197027426872203;0.6804694112673464;0.8923941337875648
0.4580706883280112;0.980706883280112;0.6563693866617764;1.0109082260664728
0.4619268780523256;0.9392687805232558;0.6309038921893843;1.1394701991253535
0.4655491752948038;0.8954917529480375;0.604168237070784;1.2787335448117192
0.46894832206293807;0.8494832206293806;0.5762579736733412;1.4293190919507763
0.472135382949868;0.8013538294986802;0.5472651859110067;1.5917965343949358
0.47512164615982183;0.751216461598218;0.5172734798757962;1.7666670676473044
0.4779185146418233;0.6991851464182326;0.4863513959692282;1.954349295936719
0.48053739033807646;0.6453739033807644;0.45454387457284434;2.155170303807996
0.4829895562843899;0.5898955628438991;0.42186119510051445;2.369362414108389
0.4852860632421855;0.532860632421855;0.3882643341052912;2.59706275064739
0.4874376299236725;0.47437629923672503;0.3536446972548265;2.8383051996610527
0.4894545696969127;0.41454569696912685;0.3177941736145821;3.092976988474366
0.49134676502144004;0.3534676502144003;0.2803573972113875;3.3606671513716933
0.4931237330255027;0.29123733025502674;0.24074986707240956;3.6402011460877604
0.4947948914056788;0.22794891405678763;0.19801068872802197;3.92820428617526
0.49637035168635724;0.1637035168635723;0.15056134023106946;4.2145115076116175
0.49786325168768114;0.09863251687681172;0.09613240594353742;4.46978421290783
0.49929551278544454;0.03295512785444561;0.03344031511477915;4.631352926079948
0.5007044872149202;-0.03295512785079765;-0.03344031490219933;4.631352928672206
0.5021367483113758;-0.09863251688624272;-0.09613240646359063;4.469784211504061
0.5036296483147583;-0.16370351685241719;-0.150561339662652;4.214511507481256
0.5052051085934549;-0.22794891406545154;-0.19801068913945943;3.9282042871372753
0.5068762669749791;-0.29123733025020926;-0.2407498668558753;3.6402011452232026
0.508653234978336;-0.35346765021663973;-0.2803573973042421;3.360667151819102
0.5105454303031927;-0.4145456969680739;-0.31779417357686396;3.0929769882853337
0.5125623700762841;-0.47437629923715896;-0.3536446972688041;2.838305199748457
0.514713936757825;-0.5328606324217513;-0.3882643341016712;2.597062750613935
0.5170104437156081;-0.5898955628439193;-0.42186119510125264;2.3693624141133327
0.5194626096619269;-0.6453739033807304;-0.4545438745722131;2.1551703038092485
0.5220814853581727;-0.699185146418273;-0.4863513959698675;1.9543492959372712
0.5248783538401806;-0.7512164615981941;-0.5172734798754409;1.766667067645559
0.5278646170501315;-0.8013538294986842;-0.5472651859110941;1.5917965343958682
0.5310516779370621;-0.849483220629379;-0.5762579736733111;1.429319091950889
0.5344508247051956;-0.8954917529480444;-0.6041682370708509;1.2787335448114534
0.5380731219476754;-0.9392687805232459;-0.6309038921892922;1.1394701991255203
0.5419293116719875;-0.9807068832801248;-0.6563693866618776;1.010908226066357
0.5460297257312794;-1.0197027426872058;-0.6804694112672514;0.8923941337874932
0.5503842100012152;-1.0561578999878487;-0.703111557529232;0.7832595012097266
0.5550020598134172;-1.0899794018658284;-0.7242081421001781;0.6828366840458028
0.5598919656567036;-1.1210803434329637;-0.7436773944009935;0.5904717838838174
0.56506196792504;-1.1493803207496003;-0.7614441754335743;0.5055346566025087
0.570519419451827;-1.1748058054817307;-0.7774403647466216;0.42742608117147707
0.576270954653704;-1.19729045346296;-0.7916050222532824;0.35558241687608905
0.582322464254423;-1.2167753574557696;-0.8038844044888594;0.2894781724462544
0.5886790747304065;-1.233209252695935;-0.8142318922152311;0.22862692758988207
0.5953451317873463;-1.246548682126537;-0.8226078683832154;0.1725810165000189
0.6023241873280483;-1.2567581267195174;-0.8289795719761845;0.12093032752906635
0.609618989499154;-1.2638101050084591;-0.8333209435170114;0.07330050961751093
0.6172314755074808;-1.2676852449251923;-0.8356124712464387;0.02935081400070746
0.6251627669775183;-1.2683723302248175;-0.8358410424445148;-0.011228255575164983
0.6334131676828646;-1.265868323171354;-0.8339998014601173;-0.048717357348727355
0.6419821635297429;-1.2601783647025708;-0.8300880142445847;-0.08337070137659339
0.6508684247033731;-1.2513157529662688;-0.824110938189774;-0.11541835443408467
0.660069809910608;-1.2393019008939201;-0.8160796955857198;-0.145068421739274
0.6695833726674552;-1.2241662733254486;-0.8060111488471339;-0.17250908348673524
0.6794053695895202;-1.2059463041047978;-0.7939277756895633;-0.197910475830461
0.6895312706487509;-1.1846872935124915;-0.7798575425756722;-0.2214264140861739
0.6999557713620393;-1.1604422863796073;-0.7638337749490919;-0.24319596139954178
0.7106728068773214;-1.1332719312267872;-0.7458950229900687;-0.26334484964535043
0.7216755679212531;-1.10324432078747;-0.7260849218460211;-0.281986761420975
0.73295651856997;-1.0704348143002997;-0.7044520454974615;-0.2992244830909742
0.7445074158011171;-1.0349258419888292;-0.6810497536105685;-0.31515093923166393
0.7563193307815389;-0.9968066921846104;-0.655936030900176;-0.3298501187476418
0.7683826718410042;-0.956173281589958;-0.6291733186792942;-0.3433979025474042
0.7806872090781128;-0.9131279092188715;-0.6008283384064498;-0.3558628020936352
0.7932221005403631;-0.8677789945963686;-0.5709719071596965;-0.36730661746795595
0.8059759199161619;-0.8202408008383812;-0.539678745069446;-0.3777850228661201
0.8189366856725004;-0.7706331432749959;-0.5070272748317918;-0.3873480867097359
0.8320918915681095;-0.7190810843189053;-0.4730994135023722;-0.3960407328455288
0.8454285384681092;-0.6657146153189082;-0.437980356839016;-0.40390314862292237
0.8589331673826646;-0.6106683261733542;-0.4017583565205168;-0.4109711450003573
0.8725918936487476;-0.5540810635125251;-0.36452449062102377;-0.4172764732358752
0.8863904421710164;-0.4960955782898371;-0.3263724277643449;-0.42284710217002275
0.9003141836349159;-0.43685816365084196;-0.28739818542174;-0.4277074596045972
0.9143481716024456;-0.376518283975544;-0.24769988285088385;-0.43187864081988314
0.9284771803986537;-0.3152281960134631;-0.20737748920293872;-0.4353785868498843
0.9426857436947497;-0.2531425630525034;-0.16653256734998678;-0.4382222347469171
0.9569581936918585;-0.19041806308141396;-0.12526801400630677;-0.4404216417092409
0.9712787008078021;-0.12721299192197835;-0.08368779673492724;-0.44198608461350497
0.9856313137679377;-0.06368686232062323;-0.041896688445382066;-0.4429221361843407
1.0;1.3692340116213018e-16;2.0254626443239246e-16;-0.44323371874119066


==> all_bt=0.01.csv <==
x;y1;y2;y3
2.043944309615865e-17;2.043944309615865e-16;3.2056729204049867e-16;-0.4432698197825314
0.014369617966238278;0.06369617966238278;0.04190955634436017;-0.4429583531079717
0.028723166551856222;0.12723166551856224;0.08371360895788336;-0.44202265112131056
0.043044617107607694;0.1904461710760769;0.12530692431536583;-0.44045879736694377
0.05731802234568899;0.25318022345688984;0.1665848086859214;-0.43826022906821815
0.07152755676747923;0.31527556767479226;0.20744337649102348;-0.4354176836497306
0.08565755678848144;0.37657556788481433;0.2477798168246619;-0.4319191229585561
0.09969256046084018;0.43692560460840185;0.28749265753830766;-0.4277496342590231
0.11361734669491941;0.496173466949194;0.32648202630672124;-0.42289130678887904
0.1274169738828137;0.554169738828137;0.36464990810772013;-0.41732308236162174
0.14107681782833736;0.6107681782833736;0.4019003985701754;-0.4110205781755679
0.15458260888995562;0.6658260888995562;0.43813995266977585;-0.40395587964200214
0.1679204682453401;0.719204682453401;0.4732776282823916;-0.39609730066803445
0.18107694318867484;0.7707694318867482;0.5072253241400859;-0.38740910842134496
0.1940390413745745;0.820390413745745;0.5398980117763491;-0.3778512091608282
0.2067942639254374;0.8679426392543741;0.5712139610950354;-0.3673787912360207
0.21933063732226796;0.9133063732226796;0.6010949592531724;-0.3559419208386687
0.23163674400244322;0.9563674400244321;0.6294665226123809;-0.34348508553130386
0.24370175159154311;0.9970175159154311;0.6562581015880699;-0.32994667998413096
0.25551544070022403;1.0351544070022403;0.6814032783121443;-0.31525842772779566
0.2670682312210865;1.0706823122108653;0.7048399571243115;-0.2993447320902653
0.2783512070646629;1.1035120706466286;0.7265105480229668;-0.2821219488482701
0.28935613927779663;1.1335613927779666;0.746362143339123;-0.2634975725189221
0.3000755074919158;1.1607550749191577;0.7643466880504705;-0.24336932769154002
0.31050251965276143;1.185025196527614;0.7804211443277784;-0.22162415641558292
0.320631129986982;1.2063112998698202;0.7945476511057018;-0.198137092512798
0.3304560551643855;1.2245605516438545;0.8066936796944192;-0.17277001389725138
0.33997278861734587;1.2397278861734586;0.8168321866977982;-0.14537026474113704
0.3491776129804772;1.2517761298047723;0.8249417657725188;-0.11576914085386181
0.3580676106137762;1.2606761061377616;0.8310068000437352;-0.08378023426008052
0.36664067217029805;1.2664067217029806;0.8350176172672722;-0.049197637077998034
0.37489550316426257;1.2689550316426255;0.8369706500697154;-0.01179401092640155
0.3828316284859943;1.2683162848599427;0.8368686037546865;0.028681463123952686
0.390449394795021;1.2644939479502098;0.8347206341669448;0.07250522683768422
0.39774997069974416;1.2574997069974414;0.8305425378378908;0.11998153565502168
0.4047353445992224;1.2473534459922235;0.8243569559363395;0.17144463277611874
0.41140832001676036;1.2340832001676034;0.8161935921840607;0.227260813706288
0.417772508192575;1.2177250819257504;0.8060894425388937;0.28783025480704616
0.42383231762069706;1.198323176206971;0.7940890306951303;0.3535884401607477
0.42959294010916255;1.1759294010916252;0.7802446377517965;0.4250069784219953
0.4350603328109931;1.1506033281099313;0.7646165061877244;0.5025935601649643
0.440241195515131;1.12241195515131;0.7472729869055612;0.5868907753021468
0.4451429423068821;1.0914294230688206;0.7282905831489038;0.6784735036307002
0.4497736665165442;1.0577366651654416;0.7077538264179588;0.7779446302287886
0.45414209769561936;1.021420976956194;0.6857548978217595;0.8859289487766067
0.4582575492261124;0.9825754922611238;0.6623928853584069;1.0030653325694456
0.46212985512911053;0.9412985512911054;0.6377725466526786;1.1299976074411897
0.4657692947530105;0.8976929475301048;0.6120024321599989;1.2673650764998303
0.46918650434975545;0.8518650434975544;0.5851922206861351;1.4157943288802683
0.47239237512401877;0.8039237512401874;0.5574491294814432;1.5758947919210744
0.47539793815915704;0.7539793815915702;0.5288732820346531;1.74826142278108
0.47821423758126963;0.702142375812696;0.49955193161504824;1.9334889742242691
0.480852194214178;0.6485219421417799;0.4695524135069457;2.1322035266603
0.48332246246634275;0.5932246246634274;0.43891357242360085;2.3451189006585564
0.48563528279044654;0.5363528279044656;0.40763507591489706;2.573129271228486
0.48780033012392654;0.4780033012392654;0.37566329162519885;2.8174574490160396
0.4898265541310411;0.4182655413104108;0.3428708746103462;3.079897437967754
0.4917219973332792;0.3572199733327918;0.3090238755493059;3.3632375530125005
0.49349355594004257;0.29493555940042554;0.27372294553472437;3.672091374132972
0.4951465878900016;0.2314658789000159;0.23629069849866155;4.015037293614289
0.49668396092872985;0.1668396092872988;0.19543973329455216;4.413002254932935
0.49810243369357926;0.10102433693579263;0.14570808190950943;4.90790556672732
0.49939219649872785;0.033921964987278584;0.061312357062466065;5.386282691407304
0.5006078035265695;-0.03392196473430431;-0.061312336683040126;5.386282899336663
0.5018975662501465;-0.10102433749853536;-0.14570812416011977;4.90790550168967
0.5033160391263813;-0.16683960873618622;-0.1954396960377876;4.41300222176309
0.504853412071837;-0.23146587928163004;-0.23629072173965446;4.015037347236392
0.5065064440809561;-0.2949355591904395;-0.2737229339601857;3.672091335469899
0.508278002656899;-0.35721997343101;-0.30902388043841905;3.363237573039671
0.5101734458731261;-0.41826554126873944;-0.34287087275872813;3.0798974294783497
0.5121996698744119;-0.478003301255882;-0.37566329227973416;2.8174574522467353
0.5143647172101736;-0.5363528278982648;-0.40763507569683394;2.573129270085657
0.5166775375334278;-0.593224624665722;-0.438913572494573;2.345118901025098
0.5191478057859179;-0.6485219421408202;-0.4695524134819694;2.1322035265449726
0.521785762418689;-0.7021423758131097;-0.4995519316243357;1.933488974268426
0.5246020618408569;-0.7539793815914314;-0.5288732820317118;1.7482614227629591
0.5276076248759782;-0.8039237512402173;-0.5574491294820891;1.5758947919267379
0.5308134956502448;-0.8518650434975522;-0.5851922206860698;1.4157943288790436
0.5342307052469899;-0.897692947530101;-0.6120024321599755;1.267365076499844
0.5378701448708897;-0.9412985512911036;-0.6377725466526601;1.1299976074415832
0.5417424507738866;-0.9825754922611339;-0.6623928853584894;1.0030653325691847
0.5458579023043818;-1.0214209769561817;-0.6857548978216649;0.8859289487765605
0.5502263334834551;-1.0577366651654498;-0.707753826418022;0.7779446302289422
0.5548570576931184;-1.0914294230688162;-0.7282905831488732;0.6784735036305586
0.559758804484869;-1.12241195515131;-0.747272986905559;0.5868907753022998
0.5649396671890063;-1.1506033281099364;-0.7646165061877476;0.5025935601649193
0.5704070598908378;-1.1759294010916221;-0.7802446377517773;0.425006978421969
0.5761676823793026;-1.1983231762069741;-0.7940890306951442;0.3535884401607477
0.5822274918074253;-1.217725081925747;-0.8060894425388818;0.2878302548070217
0.5885916799832396;-1.2340832001676043;-0.8161935921840645;0.22726081370632983
0.5952646554007774;-1.2473534459922249;-0.8243569559363436;0.17144463277609728
0.602250029300256;-1.2574997069974398;-0.8305425378378847;0.11998153565502277
0.6095506052049788;-1.2644939479502113;-0.8347206341669485;0.0725052268376942
0.6171683715140057;-1.2683162848599425;-0.8368686037546855;0.028681463123943502
0.6251044968357374;-1.2689550316426255;-0.8369706500697154;-0.011794010926399855
0.633359327829702;-1.2664067217029806;-0.8350176172672724;-0.049197637077998034
0.6419323893862239;-1.2606761061377616;-0.8310068000437352;-0.08378023426008052
0.6508223870195228;-1.2517761298047723;-0.8249417657725188;-0.11576914085386181
0.6600272113826542;-1.2397278861734586;-0.8168321866977982;-0.14537026474113704
0.6695439448356146;-1.2245605516438545;-0.8066936796944186;-0.17277001389725022
0.679368870013018;-1.2063112998698204;-0.7945476511057029;-0.19813709251280084
0.6894974803472387;-1.1850251965276133;-0.7804211443277773;-0.22162415641558345
0.6999244925080843;-1.160755074919158;-0.764346688050471;-0.24336932769153752
0.7106438607222034;-1.1335613927779666;-0.7463621433391232;-0.26349757251892447
0.7216487929353372;-1.103512070646628;-0.7265105480229656;-0.2821219488482655
0.7329317687789133;-1.0706823122108668;-0.7048399571243137;-0.2993447320902627
0.744484559299776;-1.0351544070022405;-0.6814032783121444;-0.31525842772780177
0.7562982484084569;-0.9970175159154304;-0.6562581015880687;-0.3299466799841298
0.7683632559975567;-0.9563674400244327;-0.6294665226123821;-0.34348508553130497
0.7806693626777321;-0.9133063732226785;-0.6010949592531709;-0.3559419208386694
0.7932057360745626;-0.8679426392543744;-0.571213961095036;-0.3673787912360183
0.8059609586254255;-0.8203904137457447;-0.539898011776349;-0.37785120916082787
0.8189230568113252;-0.7707694318867487;-0.5072253241400864;-0.38740910842134463
0.8320795317546599;-0.719204682453401;-0.4732776282823916;-0.39609730066803667
0.8454173911100444;-0.6658260888995559;-0.4381399526697753;-0.4039558796420011
0.8589231821716626;-0.610768178283374;-0.4019003985701758;-0.4110205781755679
0.8725830261171864;-0.5541697388281366;-0.36464990810771963;-0.41732308236162213
0.8863826533050806;-0.4961734669491943;-0.3264820263067216;-0.4228913067888792
0.9003074395391599;-0.43692560460840135;-0.2874926575383072;-0.4277496342590235
0.9143424432115186;-0.3765755678848144;-0.24777981682466196;-0.43191912295855245
0.9284724432325207;-0.3152755676747936;-0.20744337649102448;-0.4354176836497309
0.9426819776543109;-0.2531802234568898;-0.1665848086859211;-0.4382602290682183
0.9569553828923921;-0.1904461710760781;-0.125306924315367;-0.4404587973669436
0.9712768334481438;-0.12723166551856224;-0.08371360895788313;-0.4420226511213103
0.9856303820337616;-0.06369617966238414;-0.04190955634436129;-0.44295835310797255
1.0;2.043944309615865e-16;3.2056729204049867e-16;-0.44326981978253827


==> all_bt=0.csv <==
x;y1;y2;y3
0.0;0.0;0.0;-0.44314944070722134
0.014366511564898675;0.06366511564898676;0.04186664685852649;-0.44283758744784685
0.028716940769047877;0.12716940769047874;0.08362753493356753;-0.4419007192385974
0.043035245877137085;0.19035245877137086;0.12517717259750316;-0.4403349000459598
0.05730546630211028;0.2530546630211028;0.16641060185958467;-0.43813353387865994
0.07151176292299449;0.31511762922994485;0.2072236634989321;-0.4352873104099532
0.08563845809589342;0.3763845809589342;0.24751326017976155;-0.43178412789200366
0.09967007525707691;0.4367007525707692;0.2871776168842027;-0.4276089923874009
0.11359137801812424;0.4959137801812425;0.3261165380048361;-0.4227438920380877
0.12738740865436285;0.5538740865436285;0.3642316604474785;-0.41716764476731594
0.14104352588938018;0.6104352588938017;0.40142670210490444;-0.41085571746029714
0.15454544188015715;0.6654544188015715;0.437607705073805;-0.40378001428935856
0.16787925830940198;0.7187925830940198;0.4726832730006114;-0.39590863143354726
0.18103150149390237;0.7703150149390237;0.5065648019565949;-0.38720557498576463
0.19398915642022163;0.8198915642022163;0.539166704259107;-0.3776304383360358
0.20673969962175182;0.8673969962175181;0.5704066246734836;-0.36713803476164614
0.21927113081407534;0.9127113081407534;0.6002056484495039;-0.35567798033879805
0.23157200320872706;0.9557200320872705;0.6284885006669145;-0.3431942216088741
0.24363145242877354;0.9963145242877351;0.655183736386402;-0.3296245016830071
0.25543922395317353;1.0343922395317358;0.6802239211257098;-0.31489975764803363
0.26698569902058844;1.0698569902058845;0.7035458012050082;-0.29894344124545286
0.2782619189272062;1.1026191892720618;0.7250904635311533;-0.2816707538390349
0.28925960765720643;1.1325960765720642;0.7448034844172943;-0.2629877856769688
0.29997119278869366;1.1597119278869368;0.7626350670618186;-0.24279054841524228
0.3103898246222928;1.183898246222928;0.7785401673393993;-0.22096388883807805
0.320509393484084;1.2050939348408405;0.7924786075863616;-0.19738027074911046
0.33032454515916937;1.2232454515916935;0.804415178092956;-0.17189841120697497
0.33983069441688424;1.2383069441688423;0.8143197260461285;-0.1443617567782926
0.34902403659348824;1.2502403659348826;0.8221672316981616;-0.1145967854824172
0.3579015572030756;1.259015572030756;0.8279378715687042;-0.08241112089751286
0.3664610395524277;1.2646103955242771;0.8316170685206178;-0.04759144690414374
0.3747010703405743;1.2670107034057434;0.8331955285830976;-0.009901215351682655
0.38262104322891255;1.2662104322891257;0.8326692644290329;0.030921854622216603
0.3902211603728719;1.2622116037287192;0.8300396054473475;0.07516847664819948
0.39750243191125145;1.255024319112514;0.8253131943848556;0.12316067194064327
0.404466673414523;1.2446667341452298;0.8185019705660928;0.17525477099004733
0.4111165012985396;1.231165012985396;0.8096231397335619;0.23184446035156145
0.4174553262152456;1.2145532621524564;0.7986991305845149;0.29336374415448685
0.4234873444370719;1.1948734443707192;0.7857575381141446;0.360289621261649
0.42921752725678575;1.1721752725678578;0.7708310539081946;0.4331441831488819
0.43465160842957895;1.1465160842957898;0.75395738356122;0.5124957055639378
0.43979606968909923;1.1179606968909923;0.7351791514289386;0.5989581277657922
0.4446581243740313;1.0865812437403126;0.7145437929554507;0.6931880737129505
0.4492456992065775;1.0524569920657747;0.6921034348471498;0.7958782561643569
0.4535674142688668;1.0156741426886682;0.6679147633961756;0.9077457050505638
0.45763256122788437;0.976325612278844;0.642038881285906;1.0295127700572793
0.4614510798639093;0.9345107986390934;0.6145411532402549;1.161878274274003
0.46503353296176847;0.8903353296176848;0.5854910409067442;1.305475582583377
0.4683910796283273;0.843910796283273;0.554961927390327;1.4608137928220073
0.47153544710361484;0.7953544710361484;0.5230309318813053;1.6281979485985731
0.4744789011367992;0.7447890113679916;0.4897787148455628;1.8076244349212012
0.4772342150018395;0.6923421500183947;0.4552892742692202;1.9986490555864824
0.47981463723108875;0.6381463723108869;0.41964973347244505;2.200228402534926
0.48223385814834935;0.5823385814834935;0.38295012102837195;2.4105408335452982
0.48450597528592965;0.5250597528592962;0.3452831433431207;2.626802375812259
0.4866454577730509;0.4664545777305089;0.30674395047136266;2.845105223436681
0.48866710978557265;0.4066710978557265;0.26742989575902837;3.06032075828065
0.49058603314936067;0.34586033149360623;0.22744028992031268;3.26612127868119
0.49241758919176204;0.2841758919176201;0.18687615017017795;3.4551779728243783
0.49417735993756;0.22177359937560004;0.1458399450461118;3.619578363236149
0.495881108747428;0.15881108747428024;0.10443533556370875;3.7514677094983284
0.4975447404983108;0.09544740498310844;0.06276691335994099;3.843857263725939
0.49918426140632627;0.03184261406326285;0.020939936485612785;3.8914733465244877
0.5008157385936738;-0.031842614063262546;-0.020939936485612605;3.891473346524493
0.5024552595016892;-0.09544740498310816;-0.06276691335994079;3.843857263725934
0.504118891252572;-0.15881108747427988;-0.10443533556370853;3.751467709498409
0.50582264006244;-0.22177359937560032;-0.14583994504611203;3.619578363236213
0.507582410808238;-0.2841758919176202;-0.1868761501701781;3.455177972824361
0.5094139668506394;-0.3458603314936064;-0.22744028992031284;3.2661212786811356
0.5113328902144274;-0.4066710978557262;-0.2674298957590282;3.0603207582806577
0.5133545422269491;-0.4664545777305091;-0.30674395047136277;2.8451052234367253
0.5154940247140705;-0.5250597528592964;-0.3452831433431209;2.6268023758122414
0.5177661418516507;-0.5823385814834935;-0.38295012102837206;2.4105408335452583
0.5201853627689114;-0.6381463723108864;-0.4196497334724449;2.2002284025348997
0.5227657849981605;-0.6923421500183944;-0.45528927426921995;1.9986490555864984
0.5255210988632009;-0.7447890113679914;-0.48977871484556257;1.807624434921208
0.5284645528963852;-0.7953544710361482;-0.5230309318813051;1.6281979485985731
0.5316089203716727;-0.8439107962832728;-0.5549619273903269;1.4608137928220126
0.5349664670382315;-0.8903353296176847;-0.5854910409067441;1.3054755825833635
0.5385489201360907;-0.9345107986390928;-0.6145411532402548;1.1618782742740112
0.5423674387721156;-0.9763256122788442;-0.642038881285906;1.0295127700572755
0.5464325857311333;-1.0156741426886675;-0.6679147633961753;0.9077457050505608
0.5507543007934226;-1.0524569920657747;-0.6921034348471498;0.7958782561643679
0.5553418756259688;-1.0865812437403126;-0.7145437929554506;0.6931880737129557
0.5602039303109008;-1.1179606968909925;-0.7351791514289387;0.5989581277657966
0.565348391570421;-1.1465160842957898;-0.7539573835612201;0.5124957055639339
0.5707824727432143;-1.1721752725678578;-0.7708310539081946;0.43314418314888375
0.5765126555629281;-1.1948734443707194;-0.7857575381141447;0.360289621261641
0.5825446737847544;-1.2145532621524557;-0.7986991305845145;0.2933637441544839
0.5888834987014604;-1.231165012985396;-0.8096231397335619;0.23184446035156805
0.595533326585477;-1.2446667341452298;-0.8185019705660929;0.17525477099004733
0.6024975680887485;-1.255024319112514;-0.8253131943848556;0.12316067194064327
0.6097788396271281;-1.2622116037287192;-0.8300396054473475;0.07516847664819948
0.6173789567710875;-1.2662104322891257;-0.8326692644290329;0.030921854622216603
0.6252989296594257;-1.2670107034057434;-0.8331955285830976;-0.009901215351682655
0.6335389604475723;-1.2646103955242771;-0.8316170685206178;-0.04759144690414374
0.6420984427969244;-1.259015572030756;-0.8279378715687042;-0.08241112089751286
0.6509759634065118;-1.2502403659348826;-0.8221672316981616;-0.1145967854824172
0.6601693055831158;-1.2383069441688423;-0.8143197260461285;-0.14436175677829322
0.6696754548408307;-1.2232454515916933;-0.8044151780929558;-0.1718984112069732
0.679490606515916;-1.205093934840841;-0.7924786075863617;-0.19738027074911046
0.6896101753777073;-1.183898246222928;-0.7785401673393992;-0.2209638888380796
0.7000288072113063;-1.1597119278869368;-0.7626350670618187;-0.24279054841524178
0.7107403923427936;-1.1325960765720642;-0.7448034844172943;-0.2629877856769706
0.7217380810727939;-1.1026191892720612;-0.7250904635311528;-0.28167075383903356
0.7330143009794114;-1.069856990205885;-0.7035458012050088;-0.29894344124545114
0.7445607760468265;-1.0343922395317358;-0.68022392112571;-0.3148997576480352
0.7563685475712265;-0.9963145242877349;-0.6551837363864019;-0.3296245016830052
0.7684279967912728;-0.9557200320872712;-0.6284885006669148;-0.3431942216088738
0.7807288691859247;-0.9127113081407534;-0.6002056484495037;-0.35567798033879877
0.7932603003782481;-0.8673969962175185;-0.5704066246734838;-0.3671380347616451
0.8060108435797784;-0.8198915642022166;-0.5391667042591071;-0.3776304383360358
0.8189684985060977;-0.7703150149390241;-0.506564801956595;-0.3872055749857655
0.832120741690598;-0.7187925830940198;-0.4726832730006114;-0.3959086314335485
0.8454545581198429;-0.6654544188015714;-0.4376077050738048;-0.40378001428935856
0.8589564741106199;-0.6104352588938017;-0.40142670210490444;-0.4108557174602979
0.8726125913456373;-0.5538740865436279;-0.3642316604474781;-0.41716764476731566
0.8864086219818758;-0.49591378018124266;-0.32611653800483614;-0.42274389203808754
0.9003299247429232;-0.4367007525707688;-0.2871776168842024;-0.4276089923874009
0.9143615419041067;-0.37638458095893434;-0.2475132601797617;-0.4317841278920011
0.9284882370770053;-0.3151176292299457;-0.20722366349893254;-0.4352873104099531
0.9426945336978897;-0.25305466302110297;-0.16641060185958478;-0.43813353387865983
0.9569647541228629;-0.19035245877137172;-0.12517717259750366;-0.4403349000459597
0.971283059230952;-0.127169407690479;-0.0836275349335677;-0.44190071923859736
0.9856334884351012;-0.06366511564898765;-0.04186664685852709;-0.44283758744784724
1.0;0.0;0.0;-0.44314944070722484


==> delta_L=1.csv <==
q_ex;d_ex;q_lin;d_lin;X;dBv;dBa
1.7678967668447835e-17;-0.4332496196880823;4.569457935608436e-16;-0.4336096251439279;0.0;-0.4497590127353099;-0.4502400332472081
0.008822226104635698;-0.43312865144571866;0.008827833632008366;-0.43348841422600576;0.005;-0.4497197085490002;-0.4502008316285611
0.017640686948640957;-0.4327655567800661;0.01765188965436214;-0.4331245897938027;0.01;-0.44960175228296984;-0.4500831832007005
0.02645162100392022;-0.4321597653109195;0.026468394185450904;-0.43251757623142406;0.015;-0.4494050126862701;-0.4498869571185302
0.035251274203831624;-0.43131032452045587;0.03527358079607419;-0.43166641224097646;0.02;-0.4491292705744565;-0.44961193487499895
0.04403590366487685;-0.43021589691864276;0.044063694226454383;-0.4305697479259837;0.025;-0.44877421817772295;-0.44925780965066575
0.05280178139755749;-0.4288747560581006;0.05283499409221949;-0.42922584069049796;0.03;-0.4483394582230694;-0.4488241853978978
0.061545198002805473;-0.4272847813815714;0.0615837585757192;-0.4276325499348178;0.035;-0.4478245027452804;-0.448310575654464
0.07026246635040925;-0.42544345188022104;0.0703062880989999;-0.4257873305246033;0.04;-0.4472287716198401;-0.44771640207961866
0.07894992523587718;-0.42334783853615676;0.07899890897484926;-0.42368722500430717;0.045;-0.4465515908092583;-0.4470409927042382
0.0876039430122062;-0.4209945955171138;0.08765797703227877;-0.4213288545194272;0.05;-0.44579219031276457;-0.4462835798847431
0.09622092119304113;-0.4183799500864217;0.09627988121288134;-0.4187084084074796;0.055;-0.4449497018069865;-0.44544329794881377
0.1047972980237569;-0.415499691185719;0.10486104713450364;-0.41582163241166903;0.06;-0.4440231559639164;-0.4445191805188275
0.11332955201701114;-0.41234915664232563;0.11339794061874928;-0.4126638154620831;0.065;-0.4430114794300277;-0.44351015749694267
0.1218142054493683;-0.408923218947995;0.12188707117875258;-0.4092297749682556;0.07;-0.4419134914480857;-0.44241505169358325
0.13024782781563393;-0.40521626954908235;0.13032499546390952;-0.405513840554364;0.075;-0.4407279001010178;-0.44123257507846236
0.13862703923757363;-0.4012222015829696;0.13870832065800892;-0.4015098361645819;0.08;-0.4394532981544172;-0.4399613246308255
0.14694851382376029;-0.39693439098878436;0.14703370782755992;-0.39721106045987636;0.085;-0.43808815847167293;-0.4385997777626667
0.15520898297732022;-0.39234567591441266;0.155297875216905;-0.39261026541477423;0.09;-0.4366308289718977;-0.43714628728539623
0.16340523864843465;-0.3874483343347096;0.1634976014869231;-0.3876996330199725;0.095;-0.4350795270982047;-0.43559907588723024
0.17153413652847257;-0.38223405978984554;0.17162972889408268;-0.38247074998718517;0.1;-0.43343233375942936;-0.4339562300844486
0.17959259918274664;-0.37669393514487554;0.17969116640679125;-0.37691458033924596;0.105;-0.4316871867044811;-0.4322156936055352
0.18757761911888232;-0.3708184042653478;0.18767889275582833;-0.37102143576512625;0.11;-0.4298418732836602;-0.43037526016271727
0.1954862617879341;-0.36459724149624106;0.1955899594160007;-0.3647809436090205;0.115;-0.4278940225464739;-0.42843256555997744
0.2033156685153752;-0.3580195188242277;0.20342149351597455;-0.35818201234679353;0.12;-0.4258410966189403;-0.426385079080669
0.21106305935923286;-0.3510735705970444;0.21117070067344781;-0.3512127944012676;0.125;-0.4236803812972062;-0.42423009409153084
0.21872573589265942;-0.3437469556651903;0.21883486775286554;-0.34386064613314116;0.13;-0.4214089757878528;-0.4219647177927936
0.22630108390833983;-0.3360264168067058;0.22641136554298583;-0.3361120848283743;0.135;-0.4190237815154957;-0.41958586003543186
0.2337865760422122;-0.32789783728693883;0.23389765135153195;-0.32795274250544587;0.14;-0.4165214899104437;-0.4170902211175699
0.24117977431402637;-0.3193461944022317;0.24129127151459978;-0.3193673163401675;0.145;-0.4138985690783803;-0.4144742784617794
0.24847833258240776;-0.3103555098495182;0.24858986381806963;-0.31033951550008176;0.15;-0.41115124924219204;-0.4117342720631828
0.25567999891209137;-0.3009087967614553;0.25579115982884926;-0.3008520041783527;0.155;-0.4082755068330571;-0.4088661885849318
0.26278261785116086;-0.2909880032444308;0.2628929871335386;-0.2908863405916546;0.16;-0.4052670470929928;-0.40586574396253294
0.2697841326161188;-0.28057395225517623;0.2698932714823514;-0.28042291170768047;0.165;-0.4021212850340572;-0.4027283643618332
0.2766825871827508;-0.2696462776571376;0.27679003883613207;-0.2694408634570654;0.17;-0.3988333245797268;-0.3994491653149912
0.28347612828079694;-0.2581833562993136;0.28358141731448877;-0.2579180261831192;0.17500000000000002;-0.3953979356925291;-0.3960229288374889
0.2901630072904922;-0.2461622359710116;0.29026563904316205;-0.245830835062583;0.18;-0.39180952926617246;-0.3924440783040675
0.2967415820391144;-0.2335585591015729;0.29684104189862276;-0.23315424525430953;0.185;-0.388062129532174;-0.3887066508306475
0.3032103184957396;-0.22034648208999386;0.30330607114846375;-0.21986164151960105;0.19;-0.3841493436974902;-0.3848042668785079
0.30956779236239584;-0.20649859017658662;0.3096592809856978;-0.20592474206028727;0.195;-0.3800643284918914;-0.3807300967560809
0.3158126905598616;-0.19198580780770394;0.3158993359555624;-0.19131349637062706;0.2;-0.3757997532601434;-0.3764768236513602
0.321943812606382;-0.17677730448195475;0.322025012273558;-0.17599597686854876;0.20500000000000002;-0.37134775918295504;-0.372036602776378
0.3279600718874708;-0.16084039612739431;0.32803519903302303;-0.15993826416276763;0.21;-0.3666999141531721;-0.3674010161449609
0.3338604968150252;-0.1441404421296232;0.3339288993016151;-0.1431043258252902;0.215;-0.3618471627652983;-0.36256102243905075
0.3396442318738158;-0.12664073821399965;0.33970523110505;-0.12545588860445894;0.22;-0.35677977079741074;-0.3575069013360646
0.3453105385533475;-0.10830240549379296;0.345363428297577;-0.10695230412531757;0.225;-0.35148726347403597;-0.3522281915792416
0.350858796162887;-0.08908427612167685;0.35090284131802485;-0.08755040819791786;0.23;-0.34595835669038594;-0.3467136219641967
0.3562885025272527;-0.06894277613718683;0.3563229378308653;-0.06720437402889892;0.23500000000000001;-0.34018088025365156;-0.3409510342868849
0.36159927456067176;-0.04783180627855171;0.36162330325156933;-0.04586555977718415;0.24;-0.33414169204995514;-0.3349272971504877
0.3667908487156042;-0.02570262174875863;0.3668036411557183;-0.023482351151596432;0.245;-0.3278265818734777;-0.3286282093531545
0.3718630813030741;-0.0025037121633141508;0.37186377357158135;-5.689893001203604e-14;0.25;-0.32122016344978965;-0.3220383913718733
0.3768159486803243;0.021819316793125806;0.3768036411557189;0.024639539803499883;0.255;-0.3143057529455484;-0.31514116321382235
0.38164954730117634;0.04732385816230301;0.3816233032515679;0.05049777743623815;0.26;-0.30706523197157054;-0.30791840661711645
0.38636409362332846;0.07407041274119656;0.3863229378308677;0.07763984892182174;0.265;-0.2994788927476913;-0.300350409239393
0.3909599238662271;0.10212268971187875;0.390902841318024;0.10613467674391697;0.27;-0.29152526269464185;-0.2924156880626083
0.3954374936116857;0.1315476958132291;0.3953634282975771;0.13605512161475514;0.275;-0.28318090523748174;-0.28409078875453325
0.3997973772382771;0.16241580948403778;0.39970523110504974;0.1674781217852256;0.28;-0.2744201930291443;-0.27535005714182936
0.40404026717895053;0.19480083592742106;0.403928899301615;0.20048481416322173;0.28500000000000003;-0.2652150491106148;-0.26616537824736136
0.40816697298955373;0.22878003853485882;0.4080351990330241;0.23516063012665145;0.29;-0.25553465069462905;-0.25650587750140064
0.41217842021399126;0.26443414162762274;0.4120250122735566;0.2715953573160701;0.295;-0.24534508925740522;-0.2463375777172358
0.4160756490295155;0.301847298999712;0.41589933595556433;0.3098831567323075;0.3;-0.23460897941092324;-0.23562300419372045
0.4198598126535528;0.3411070225350539;0.4196592809856961;0.35012252221292967;0.305;-0.22328500756278596;-0.22432072881901355
0.4235321754900938;0.38230406479697326;0.4233060711484633;0.3924161666252908;0.31;-0.21132740959221158;-0.21238484224558318
0.4270941109925863;0.4255322497254947;0.42684104189862515;0.4368708160201441;0.315;-0.19868536460525693;-0.19976434101625085
0.4305470992155484;0.4708882459782293;0.4302656390431597;0.4835968893455677;0.32;-0.1853022892019912;-0.18640241385513429
0.4338927240261342;0.5184712778561815;0.43358141731449107;0.532708037109145;0.325;-0.1711150134789785;-0.1722356080963952
0.43713266994436606;0.5683827706607305;0.43679003883613077;0.5843205077392932;0.33;-0.15605281607751348;-0.1571928532741962
0.44026871857737965;0.6207259288182768;0.4398932714823509;0.6385523049974036;0.335;-0.14003629081933283;-0.1411943140923716
0.4433027446141107;0.6756052481753182;0.4428929871335401;0.6955220940965406;0.34;-0.12297601166088995;-0.12415003915077216
0.4462367113435098;0.7331259662555465;0.44579115982884776;0.7553478078885159;0.34500000000000003;-0.10477095563243694;-0.10595836471793407
0.449072665666996;0.7933934624042548;0.44858986381806953;0.8181448980214813;0.35000000000000003;-0.0853066348697279;-0.08650402427893833
0.45181273256229676;0.8565126180111446;0.4512912715146007;0.8840241695727084;0.355;-0.06445287853538428;-0.06565590430194224
0.45445910899249986;0.9225871633011509;0.453897651351532;0.9530891316764041;0.36;-0.042061193104958594;-0.04326437442355169
0.45701405721008526;0.9917190343654297;0.45641136554298567;1.0254327919067685;0.365;-0.01796161495896398;-0.019158105871436293
0.4594798974809656;1.0640077801728955;0.4588348677528651;1.1011338193002058;0.37;0.008041047595991335;0.006859724610328022
0.46185900018755904;1.1395500525810052;0.461170700673449;1.1802520014673024;0.375;0.03617170463737496;0.035015966524093445
0.46415377738760144;1.2184392759308218;0.46342149351597417;1.2628229263229145;0.38;0.06669034918398709;0.06557290376145997
0.4663666737166459;1.300765418407265;0.4655899594160011;1.3488518310406536;0.385;0.09989845752281512;0.09883469845660964
0.468500157040214;1.386615264279239;0.46767889275582725;1.4383065820513392;0.39;0.13614660219485458;0.13515504386090726
0.4705567080928067;1.4760725791470013;0.46969116640679187;1.5311097828562412;0.395;0.17584345873068868;0.17494620181451453
0.4725388108681422;1.5692194856782198;0.47162972889408256;1.6271300546278624;0.4;0.2194663677714634;0.21868957831340935
0.47444894075558375;1.6661369200866365;0.47349760148692216;1.7261726005251707;0.405;0.26757354915403486;0.2669479221601226
0.476289555972289;1.7669085341777742;0.4752978752169066;1.8279692511173335;0.41000000000000003;0.3208179160838667;0.3203790788552305
0.47806308263142705;1.8716189268889643;0.4770337078275583;1.9321682966910116;0.41500000000000004;0.3799621416181745;0.3797509307052263
0.47977191218131204;1.980366739194999;0.4787083206580107;2.0383245419076874;0.42;0.44589407958580407;0.44595659812373817
0.4814183744042445;2.0932492966226808;0.4803249954639084;2.1458901649392925;0.425;0.5196406633745251;0.5200279926635506
0.4830047586288707;2.210406210946794;0.48188707117875335;2.2542071192677104;0.43;0.6023767216883913;0.6031441240970936
0.48453324502899664;2.3319521467883817;0.4833979406187485;2.36250196665574;0.435;0.6954223394572412;0.696627754143625
0.4860060022120473;2.4581338657612286;0.4848610471345045;2.4698841538791094;0.44;0.8002178630388836;0.8019194723310696
0.48742497808161483;2.589021815506334;0.4862798812128807;2.575348816556196;0.445;0.9182586953416907;0.9205113476852433
0.48879227672194164;2.7252436997139653;0.48765797703227937;2.6777851774346466;0.45;1.0509621436633434;1.0538124916038671
0.4901093662199715;2.8662975163187103;0.4889989089748489;2.775991470812924;0.455;1.1994264404593946;1.2029068378892365
0.49137873054702685;3.0146241126568154;0.4903062880990009;2.868697040105964;0.46;1.364031815460931;1.3681533801855064
0.4926002594441897;3.1661514695011705;0.4915837585757176;2.9545918057746205;0.465;1.5438370450593153;1.5485828917163824
0.4937790273372915;3.331178603203372;0.49283499409222065;3.032362693375514;0.47000000000000003;1.735766431779473;1.7410869149916768
0.4949090998121681;3.4921511214316134;0.4940636942264537;3.100735882875856;0.47500000000000003;1.9336947882453137;1.939507431104577
0.4960051323212247;3.677592069174321;0.4952735807960751;3.158522963577713;0.48;2.1277356049291964;2.1339324687730183
0.49704695190617615;3.850139224147576;0.49646839418544986;3.204668357161071;0.485;2.3042543956691066;2.310717700703595
0.4980669288053777;4.021764655189106;0.49765188965436324;3.2382948265906153;0.49;2.447173920842396;2.453796096292267
0.49903828377587395;4.174662876939605;0.4988278336320077;3.2587436397876837;0.495;2.5407757097728103;2.5474748410114345
0.49999942184653096;4.19570387978378;0.49999999999999994;3.2656060918756573;0.5;2.5734148920968973;2.5801358750317975
0.5009629508145228;4.175242053837566;0.5011721663679924;3.2587436397877925;0.505;2.540775709772808;2.5474748410114376
0.5019316986165778;4.021259738466913;0.5023481103456366;3.2382948265901783;0.51;2.447173920842391;2.4537960962922636
0.502954482924163;3.850010665610315;0.5035316058145506;3.2046683571617423;0.515;2.304254395669121;2.3107177007035897
0.5039935497524746;3.6784590036960765;0.5047264192039244;3.158522963577027;0.52;2.127735604929199;2.1339324687730183
0.5050919388668356;3.49091792854203;0.5059363057735471;3.1007358828757647;0.525;1.9336947882453035;1.9395074311045728
0.5062202660183064;3.3323480470301527;0.5071650059077789;3.0323626933768444;0.53;1.7357664317794812;1.7410869149916712
0.5074001560025421;3.1653000652062615;0.5084162414242824;2.954591805774697;0.535;1.5438370450593097;1.5485828917163782
0.5086210534390092;3.015130854174742;0.5096937119009987;2.8686970401041894;0.54;1.364031815460913;1.368153380185494
0.5098907348561809;2.866038584998234;0.5110010910251523;2.77599147081376;0.545;1.1994264404593917;1.2029068378892365
0.5112076804941049;2.7253628098100475;0.5123420229677196;2.6777851774352275;0.55;1.0509621436633614;1.053812491603881
0.512575037167265;2.5889705834786905;0.5137201187871201;2.5753488165550786;0.555;0.9182586953416949;0.9205113476852572
0.5139939947776584;2.4581541135366374;0.5151389528654954;2.4698841538806215;0.56;0.8002178630388546;0.8019194723310641
0.5154667532885494;2.331945788669189;0.516602059381251;2.3625019666534968;0.5650000000000001;0.6954223394572273;0.6966277541436389
0.5169952440878982;2.2104067698789422;0.5181129288212485;2.254207119270364;0.5700000000000001;0.6023767216883913;0.6031441240970964
0.5185816233710023;2.0932505849135006;0.5196750045360886;2.1458901649376654;0.5750000000000001;0.5196406633745251;0.5200279926635326
0.5202280891890265;1.9803653668011656;0.5212916793419926;2.038324541906183;0.58;0.4458940795857999;0.44595659812374233
0.5219369166888591;1.871619827530691;0.5229662921724403;1.9321682966938811;0.585;0.3799621416181842;0.37975093070519994
0.5237104443058593;1.7669080893578888;0.5247021247830934;1.827969251115469;0.59;0.32081791608391946;0.3203790788552402
0.5255510591457271;1.6661370927163106;0.5265023985130788;1.7261726005262945;0.595;0.2675735491540751;0.266947922160124
0.5274611891671491;1.5692194307553988;0.528370271105916;1.627130054627642;0.6;0.2194663677714384;0.21868957831340102
0.5294432918917094;1.4760725959629588;0.5303088335932093;1.5311097828562412;0.605;0.175843458730654;0.1749462018145298
0.5314998429676493;1.386615257575213;0.5323211072441714;1.4383065820516117;0.61;0.13614660219485458;0.1351550438609253
0.53363332627964;1.3007654217982292;0.5344100405839997;1.3488518310399953;0.615;0.09989845752281928;0.09883469845660964
0.5358462226138561;1.218439274338215;0.5365785064840256;1.2628229263231914;0.62;0.06669034918399264;0.06557290376142666
0.5381409998119628;1.1395500531894063;0.5388292993265513;1.180252001467322;0.625;0.03617170463737218;0.03501596652415728
0.5405201025191628;1.0640077799646117;0.5411651322471346;1.1011338193001996;0.63;0.008041047595958029;0.0068597246103419
0.5429859427899256;0.9917190344420848;0.5435886344570146;1.0254327919066832;0.635;-0.017961614958958427;-0.019158105871497355
0.5455408910074353;0.9225871632820684;0.546102348648468;0.9530891316766739;0.64;-0.042061193104889205;-0.04326437442352393
0.5481872674377657;0.8565126180061701;0.5487087284853989;0.8840241695723438;0.645;-0.06445287853536208;-0.06565590430190338
0.5509273343329537;0.7933934624063749;0.5514101361819315;0.8181448980216053;0.65;-0.085306634869739;-0.08650402427893833
0.5537632886565461;0.733125966259369;0.5542088401711515;0.7553478078887297;0.655;-0.10477095563248412;-0.10595836471796044
0.5566972553858263;0.6756052481744454;0.5571070128664602;0.6955220940963093;0.66;-0.12297601166091632;-0.1241500391508027
0.5597312814226794;0.6207259288145403;0.5601067285176492;0.6385523049977947;0.665;-0.14003629081932867;-0.1411943140923952
0.5628673300555851;0.5683827706663667;0.5632099611638681;0.5843205077386;0.67;-0.15605281607751625;-0.1571928532741962
0.5661072759739019;0.5184712778500378;0.5664185826855117;0.532708037109644;0.675;-0.17111501347897712;-0.17223560809641186
0.5694529007844293;0.4708882459837238;0.569734360956837;0.48359688934545775;0.68;-0.1853022892020051;-0.18640241385510653
0.5729058890074245;0.4255322497216988;0.5731589581013782;0.43687081601975153;0.685;-0.19868536460525;-0.19976434101621754
0.5764678245099026;0.38230406479883466;0.5766939288515354;0.392416166626036;0.6900000000000001;-0.21132740959222546;-0.2123848422456262
0.5801401873464482;0.3411070225345498;0.5803407190143033;0.35012252221243134;0.6950000000000001;-0.22328500756277347;-0.22432072881898857
0.5839243509704838;0.30184729899962504;0.5841006640444371;0.3098831567323979;0.7000000000000001;-0.2346089794108594;-0.23562300419372878
0.5878215797860101;0.26443414162786677;0.5879749877264422;0.27159535731612394;0.705;-0.24534508925741771;-0.24633757771726633
0.5918330270104439;0.2287800385345005;0.5919648009669768;0.2351606301264482;0.71;-0.2555346506946457;-0.25650587750137427
0.5959597328210533;0.19480083592770236;0.5960711006983852;0.20048481416348976;0.715;-0.2652150491106009;-0.2661653782473475
0.6002026227617187;0.1624158094842234;0.6002947688949494;0.16747812178516694;0.72;-0.2744201930291623;-0.2753500571418377
0.6045625063883168;0.13154769581275289;0.6046365717024236;0.13605512161474975;0.725;-0.2831809052374984;-0.28409078875455546
0.6090400761337723;0.10212268971216196;0.6090971586819751;0.10613467674372169;0.73;-0.2915252626946113;-0.29241568806260415
0.6136359063766716;0.07407041274113092;0.6136770621691345;0.07763984892188298;0.735;-0.29947889274768713;-0.30035040923937356
0.6183504526988236;0.047323858162318225;0.6183766967484308;0.05049777743642193;0.74;-0.30706523197158164;-0.30791840661711506
0.6231840513196757;0.021819316793125806;0.6231963588442817;0.024639539803354184;0.745;-0.31430575294553453;-0.31514116321381264
0.6281369186969259;-0.0025037121633141508;0.6281362264284186;5.68989300120425e-14;0.75;-0.3212201634498063;-0.32203839137183304
0.6332091512843958;-0.02570262174875863;0.6331963588442812;-0.02348235115173406;0.755;-0.32782658187350266;-0.32862820935317394
0.6384007254393282;-0.047831806278554226;0.6383766967484321;-0.045865559777013586;0.76;-0.33414169204996486;-0.33492729715054875
0.6437114974727474;-0.0689427761371724;0.6436770621691322;-0.06720437402888926;0.765;-0.3401808802536446;-0.340951034286871
0.6491412038371128;-0.08908427612169298;0.6490971586819765;-0.08755040819807616;0.77;-0.34595835669036373;-0.3467136219641634
0.6546894614466527;-0.10830240549379296;0.6546365717024225;-0.1069523041252589;0.775;-0.3514872634739846;-0.35222819157927077
0.660355768126184;-0.12664073821398908;0.6602947688949506;-0.12545588860446852;0.78;-0.3567797707974149;-0.3575069013360521
0.6661395031849748;-0.1441404421296344;0.6660711006983845;-0.14310432582525656;0.785;-0.3618471627653455;-0.3625610224390813
0.6720399281125292;-0.16084039612739723;0.6719648009669771;-0.15993826416284404;0.79;-0.36669991415319014;-0.3674010161449595
0.6780561873936182;-0.17677730448194348;0.6779749877264427;-0.17599597686842813;0.795;-0.371347759182937;-0.3720366027763114
0.6841873094401383;-0.19198580780770122;0.684100664044436;-0.1913134963706661;0.8;-0.375799753260124;-0.37647682365137963
0.6904322076376044;-0.2064985901765971;0.6903407190143035;-0.20592474206047104;0.805;-0.3800643284918956;-0.380730096756092
0.6967896815042605;-0.22034648208998545;0.6966939288515376;-0.2198616415193578;0.81;-0.3841493436974888;-0.38480426687853564
0.7032584179608856;-0.23355855910158999;0.7031589581013745;-0.23315424525440828;0.8150000000000001;-0.38806212953216845;-0.38870665083066275
0.7098369927095081;-0.24616223597098638;0.709734360956841;-0.24583083506254197;0.8200000000000001;-0.39180952926619467;-0.3924440783040467
0.7165238717192026;-0.2581833562993258;0.7164185826855078;-0.25791802618306875;0.8250000000000001;-0.3953979356925402;-0.39602292883749585
0.7233174128172498;-0.26964627765715615;0.72320996116387;-0.269440863457335;0.8300000000000001;-0.3988333245797074;-0.39944916531499536
0.730215867383881;-0.28057395225513027;0.7301067285176501;-0.2804229117073614;0.835;-0.4021212850340683;-0.4027283643618165
0.7372173821488387;-0.2909880032444497;0.7371070128664572;-0.29088634059176205;0.84;-0.40526704709297756;-0.4058657439625399
0.7443200010879089;-0.300908796761475;0.7442088401711544;-0.30085200417848973;0.845;-0.4082755068330446;-0.40886618858492346
0.7515216674175922;-0.310355509849507;0.751410136181929;-0.3103395154999273;0.85;-0.4111512492422198;-0.41173427206317587
0.7588202256859736;-0.3193461944022195;0.7587087284854007;-0.31936731634015725;0.855;-0.4138985690783865;-0.4144742784617926
0.7662134239577876;-0.32789783728694577;0.7661023486484665;-0.3279527425054935;0.86;-0.416521489910452;-0.417090221117556
0.7736989160916603;-0.3360264168067125;0.7735886344570158;-0.3361120848284073;0.865;-0.4190237815154929;-0.41958586003543324
0.7812742641073405;-0.34374695566518554;0.7811651322471337;-0.34386064613306766;0.87;-0.4214089757878604;-0.42196471779279915
0.7889369406407671;-0.3510735705970462;0.788829299326552;-0.3512127944013325;0.875;-0.4236803812972027;-0.4242300940915204
0.7966843314846247;-0.35801951882422206;0.7965785064840262;-0.35818201234670205;0.88;-0.42584109661893477;-0.42638507908065654
0.8045137382120658;-0.36459724149624606;0.8044100405839969;-0.36478094360911634;0.885;-0.42789402254649056;-0.4284325655599809
0.8124223808811177;-0.37081840426535057;0.8123211072441748;-0.37102143576513613;0.89;-0.4298418732836505;-0.4303752601627242
0.8204074008172533;-0.3766939351448718;0.8203088335932066;-0.37691458033921366;0.895;-0.43168718670447204;-0.4322156936055414
0.8284658634715274;-0.3822340597898413;0.8283702711059197;-0.38247074998715386;0.9;-0.4334323337594259;-0.43395623008445416
0.8365947613515652;-0.3874483343347195;0.836502398513074;-0.3876996330199762;0.905;-0.4350795270982172;-0.4355990758872372
0.84479101702268;-0.39234567591441577;0.8447021247830975;-0.3926102654148449;0.91;-0.43663082897189354;-0.43714628728539623
0.8530514861762397;-0.3969343909887781;0.8529662921724391;-0.39721106045979615;0.915;-0.43808815847165977;-0.43859977776265835
0.8613729607624265;-0.40122220158296484;0.8612916793419914;-0.4015098361646003;0.92;-0.43945329815442413;-0.43996132463082066
0.869752172184366;-0.40521626954908785;0.86967500453609;-0.40551384055437506;0.925;-0.44072790010101226;-0.44123257507846236
0.878185794550632;-0.40892321894800426;0.8781129288212479;-0.4092297749682694;0.93;-0.44191349144809094;-0.4424150516935857
0.886670447982989;-0.4123491566423175;0.8866020593812507;-0.41266381546206393;0.935;-0.44301147943002667;-0.44351015749693606
0.8952027019762432;-0.4154996911857169;0.8951389528654964;-0.41582163241170095;0.9400000000000001;-0.4440231559639147;-0.4445191805188212
0.903779078806959;-0.41837995008641515;0.9037201187871196;-0.41870840840740053;0.9450000000000001;-0.44494970180698307;-0.445443297948819
0.9123960569877937;-0.42099459551712587;0.9123420229677189;-0.4213288545195094;0.9500000000000001;-0.44579219031276074;-0.44628357988474654
0.9210500747641233;-0.42334783853615954;0.921001091025154;-0.4236872250043248;0.9550000000000001;-0.44655159080926426;-0.44704099270423436
0.9297375336495906;-0.4254434518802005;0.9296937119009981;-0.4257873305244862;0.96;-0.44722877161983837;-0.4477164020796204
0.9384548019971942;-0.4272847813815801;0.9384162414242805;-0.4276325499349002;0.965;-0.44782450274528024;-0.4483105756544642
0.9471982186024426;-0.4288747560581073;0.9471650059077811;-0.42922584069049796;0.97;-0.4483394582230708;-0.44882418539789937
0.955964096335123;-0.4302158969186381;0.9559363057735453;-0.4305697479259826;0.975;-0.44877421817772073;-0.4492578096506619
0.9647487257961683;-0.43131032452045026;0.9647264192039264;-0.431666412240928;0.98;-0.44912927057445495;-0.4496119348749977
0.9735483789960795;-0.43215976531092526;0.9735316058145473;-0.43251757623146697;0.985;-0.44940501268627114;-0.44988695711853177
0.9823593130513592;-0.4327655567800711;0.9823481103456398;-0.43312458979381924;0.99;-0.44960175228297133;-0.4500831832007
0.9911777738953642;-0.43312865144571433;0.9911721663679903;-0.43348841422597284;0.995;-0.4497197085490007;-0.4502008316285615
1.0;-0.43324961968808934;1.0000000000000004;-0.4336096251440684;1.0;-0.4497590127353096;-0.4502400332472074


==> error_L=1.csv <==
X;lin;Bv;Ba
0.0;0.0;-2.2987657001792577e-15;-4.0102266047210157e-16
0.005;-0.0018000272794770067;-0.08254696523612992;-0.0849520677956195
0.01;-0.00360084231971515;-0.16498589591770318;-0.16979712671331015
0.015;-0.005398441641202116;-0.24756323916913514;-0.2547826509059319
0.02;-0.0071960409626856126;-0.3289597072507755;-0.3385903823689834
0.025;-0.008993640284173446;-0.40877962938407064;-0.42082568412629173
0.03;-0.010791638614560117;-0.4951932805032661;-0.5096598703509015
0.035;-0.012577010920963513;-0.5767248138494833;-0.5936181403399885
0.04;-0.01437471392590206;-0.6600950358102604;-0.679422354749732
0.045;-0.016150199301474127;-0.7405280579917995;-0.7622976890800902
0.05;-0.017925684677049664;-0.8173706500715812;-0.8415919879608512
0.055;-0.01974977550296686;-0.906780214378674;-0.9334637411867498
0.06;-0.02149758310016417;-0.9886122239893304;-1.0177695232968729
0.065;-0.023299242714939356;-1.071526258486437;-1.1031700308436234
0.07;-0.025029058870869314;-1.1518182216662156;-1.1859623016429073
0.075;-0.026758875026795803;-1.2264029221293673;-1.2630622969415293
0.08;-0.028638496407343284;-1.3163389747812906;-1.355529804532428
0.085;-0.030323367287685143;-1.3991383789763585;-1.4408780185526036
0.09;-0.03212965132793483;-1.4808343529792851;-1.5251413756403598
0.095;-0.03378723786374299;-1.5614779421314686;-1.6083721648426987
0.1;-0.03544482439953728;-1.6341277794289928;-1.6836302899803228
0.105;-0.037401972927529614;-1.7230262906206342;-1.7751594765820569
0.11;-0.03899435289870384;-1.807033688519727;-1.8618212680815982
0.115;-0.0407992623945308;-1.8870530720223462;-1.9445201267743393
0.12;-0.04235323072846603;-1.968020160120751;-2.0281931698176576
0.125;-0.043907199062415136;-2.038456651123864;-2.1013635304931446
0.13;-0.045461167396364244;-2.0978165860049276;-2.1634867236450805
0.135;-0.04741598614603493;-2.210851810079885;-2.2793161094985734
0.14;-0.04920309182701588;-2.2891221222351152;-2.36041304507463
0.145;-0.05061497538973864;-2.3696005684795547;-2.443752179969505
0.15;-0.05202685895244752;-2.436658278701778;-2.5137062953752842
0.155;-0.053438742515135584;-2.489663526584307;-2.569645366284165
0.16;-0.05544144465627343;-2.6085988946724923;-2.6915537288647458
0.165;-0.05717840857417944;-2.6854789109623662;-2.7714477193576252
0.17;-0.058399766915781526;-2.763494008147502;-2.8525196356175146
0.17500000000000002;-0.059621125257369734;-2.824707485729716;-2.9168347014776193
0.18;-0.061785608724163055;-2.916207879320995;-3.0114834382406057
0.185;-0.0628464120702582;-2.996952193301636;-3.0954248994284894
0.19;-0.06390721541636724;-3.058554304936817;-3.1602750768411623
0.195;-0.06496801876246239;-3.1001707605706197;-3.20519269850765
0.2;-0.06698820445116827;-3.2249236977837104;-3.3333021523299506
0.20500000000000002;-0.06785558136412906;-3.286121794145849;-3.3979144359950473
0.21;-0.06872295827711761;-3.3245812059989888;-3.4398480964794587
0.215;-0.07072335968844046;-3.4463835220110566;-3.565187183778143
0.22;-0.07214762614743409;-3.5153782656543315;-3.6377837528723256
0.225;-0.07264844603709075;-3.586512447861928;-3.712587415015553
0.23;-0.07314926592677518;-3.6306077284247174;-3.760422496694768
0.23500000000000001;-0.07516247159243539;-3.7254931621411163;-3.859120782032849
0.24;-0.07535542437318854;-3.7931217443081673;-3.930638052910551
0.245;-0.07639487907358522;-3.863384549286031;-4.004868220183089
0.25;-0.0764108522286755;-3.911709578794026;-4.0572421621931785
0.255;-0.07642682538379353;-3.9262542419686017;-4.075920192086496
0.26;-0.07792320130987906;-4.053455791914865;-4.207342477996756
0.265;-0.07855367273582048;-4.112630425484598;-4.270828122057951
0.27;-0.0779260707059054;-4.1612698279857305;-4.32387167898464
0.275;-0.0772984686760042;-4.169194851164404;-4.336296801417422
0.28;-0.07833137719628902;-4.280514500468693;-4.452215186638117
0.28500000000000003;-0.07830639872632994;-4.328032401385198;-4.504432992765067
0.29;-0.07682011000763322;-4.369185814077858;-4.550389791614748
0.295;-0.07533382128895039;-4.360708754961667;-4.546821614409252
0.3;-0.07547720941392111;-4.463111838686807;-4.654240700822002
0.305;-0.07441300978364151;-4.497560930721206;-4.693814037996763
0.31;-0.07177374831106309;-4.51729360218435;-4.71877967688182
0.315;-0.06913448683847079;-4.475594056521704;-4.682421490330976
0.32;-0.06768736881318516;-4.579024992024616;-4.791300830832027
0.325;-0.06498541752103515;-4.596256436770224;-4.814085117110928
0.33;-0.06078691356654897;-4.57072240045718;-4.794204185438758
0.335;-0.05794672996388417;-4.601937530212028;-4.831166582519558
0.34;-0.05345347825995439;-4.589672394938321;-4.824734412650286
0.34500000000000003;-0.04713001156252117;-4.57258280519339;-4.813552132399742
0.35000000000000003;-0.040806544865101824;-4.4614719322399745;-4.70840804080691
0.355;-0.03387004277924377;-4.5131405886294775;-4.766083809927935
0.36;-0.025706600567790283;-4.385747711883145;-4.644714078115661
0.365;-0.016088156845686652;-4.39551844910567;-4.660493483590058
0.37;-0.005643256957288401;-4.238324359281689;-4.5092556346389285
0.375;0.007633001495449543;-4.206642957945483;-4.483431222286505
0.38;0.022291992938891503;-4.079542257165669;-4.362030913655723
0.385;0.03724771314847497;-3.8387644540174155;-4.126727172583708
0.39;0.05868677344583739;-3.742550098319253;-4.035676345471362
0.395;0.08116192474366679;-3.522963972117474;-3.8208422740232395
0.4;0.11016973798680385;-3.267236868056564;-3.5693356843704143
0.405;0.14138476469933992;-2.979671075982668;-3.2853172724689736
0.41000000000000003;0.17149023529364205;-2.5736546898603025;-2.882009776113276
0.41500000000000004;0.21938174181766745;-2.2286424674227145;-2.538677036195383
0.42;0.2678614491510162;-1.7383297442812862;-2.0487969396637413
0.425;0.3355277328319084;-1.2101505363295155;-1.5195599197228433
0.43;0.4043713967177426;-0.564482901229249;-0.8710768037214489
0.435;0.5017919041789692;0.16526000052405343;-0.13647535878225092
0.44;0.6003984139744956;1.0259642197069234;0.7314244640785617
0.445;0.7426468904296879;1.9838019821199064;1.6990827157354615
0.45;0.8843064710805648;3.1451562840020126;2.8731430518091767
0.455;1.0927657364372818;4.363901344548463;4.107685557569255
0.46;1.3492040523989668;5.719765426838191;5.482556168943775
0.465;1.7276598392890614;7.114140982780418;6.899140843046964
0.47000000000000003;2.1500524299635506;8.566250389353588;8.376499598029843
0.47500000000000003;2.675751566381654;9.886887196099426;9.725091888488011
0.48;3.3022041041456536;10.857038599321259;10.725414236590145
0.485;3.9050429539044806;11.076556575504444;10.97672990633125
0.49;4.2437993357966155;10.007424331229743;9.940433018843512
0.495;3.4079601747567176;6.730738114138841;6.697133199464359
0.5;-0.003000187270974997;-0.0030001872712149395;-0.003000187271206174
0.505;-3.450878021508737;-6.714408705938597;-6.680803791264077
0.51;-4.216036073115367;-10.007085932510439;-9.940094620124135
0.515;-3.7717191035739965;-11.076563716121973;-10.976737046948722
0.52;-3.302201455123631;-10.857035950304503;-10.725411587573507
0.525;-2.6757515279935973;-9.88688715771105;-9.725091850099608
0.53;-1.9909724279499748;-8.566250411633309;-8.37649962030962
0.535;-1.7276598404655092;-7.114140983955741;-6.899140844222399
0.54;-1.400975761835871;-5.681316160989922;-5.4441069030955465
0.545;-1.1720860883068647;-4.469764423855341;-4.2135486368761885
0.55;-0.9178279024573549;-3.0879415851564342;-2.815928352963612
0.555;-0.7426468904190575;-1.9838019821101505;-1.6990827157258026
0.56;-0.6207393053013488;-1.040370835407714;-0.7458310797792689
0.5650000000000001;-0.501791904169685;-0.16526000051347856;0.13647535879296457
0.5700000000000001;-0.4170656805941586;0.5390602950203355;0.8456541975128962
0.5750000000000001;-0.33552773282982673;1.2101505363324716;1.5195599197259657
0.58;-0.27628114058508846;1.7439688234498623;2.0544360188324977
0.585;-0.2193817418188193;2.228642467422201;2.5386770361951196
0.59;-0.17752658639441643;2.6374674550746766;2.9458225413274697
0.595;-0.14373388889413197;2.869419943465082;3.1750661399512077
0.6;-0.11016973799042595;3.267236868052276;3.5693356843655573
0.605;-0.08320390515031972;3.5097768598379293;3.807655161743681
0.61;-0.058686773446017804;3.742550098318767;4.035676345470806
0.615;-0.03977000170823919;3.8889134203317353;4.176876138898194
0.62;-0.022291992938142102;4.079542257165669;4.362030913655612
0.625;-0.007336272730695814;4.161408125792631;4.438196390133431
0.63;0.005075738190224444;4.311044332665492;4.581975608023287
0.635;0.016088156845547874;4.395518449105351;4.660493483589989
0.64;0.02653305673210038;4.427717972849174;4.686684339081578
0.645;0.033870042780645426;4.513140588629852;4.766083809928142
0.65;0.040991869727100005;4.549515746783375;4.796451855350367
0.655;0.04818631485822844;4.566752498428278;4.807721825634576
0.66;0.05538075998938463;4.489967966864198;4.725029984576426
0.665;0.057946729964106214;4.601937530212083;4.831166582519517
0.67;0.06176277660284446;4.604004630102243;4.827486415083807
0.675;0.06659713605056128;4.547961699460535;4.765790379801168
0.68;0.0676873688132823;4.579024992024464;4.79130083083168
0.685;0.06993181780545754;4.552610056157078;4.759437489966698
0.6900000000000001;0.07303895985609488;4.523421295652738;4.724907370350278
0.6950000000000001;0.07614610190674609;4.432800318022373;4.629053425297985
0.7000000000000001;0.07547720941447622;4.463111838686807;4.6542407008221955
0.705;0.07626876582506048;4.420252439048297;4.6063652984952155
0.71;0.07810194273726034;4.36717918409281;4.548383161629713
0.715;0.07993511964950184;4.26447545732922;4.440876048708853
0.72;0.07833137719673311;4.280514500468735;4.452215186638172
0.725;0.07819835895298;4.224842100459231;4.39194405071211
0.73;0.07908492786537491;4.163572882346631;4.326174733345497
0.735;0.0799714967777837;4.061589284912112;4.219786981485063
0.74;0.0779232013104203;4.0534557919146845;4.207342477996686
0.745;0.0772054662127597;3.986364171994494;4.1360301221121105
0.75;0.07738398019498105;3.9257347223865398;4.071267305785761
0.755;0.07756249417718852;3.831324906445291;3.97280857734264
0.76;0.07535542437304976;3.793121744307931;3.93063805291044
0.765;0.0751624715931154;3.725493162140894;3.859120782032405
0.77;0.07496951881316716;3.628339981798026;3.758154750068271
0.775;0.0726484460364385;3.58651244786215;3.712587415015664
0.78;0.07214762614768389;3.515378265654692;3.6377837528720756
0.785;0.07164680625892927;3.4183579118577807;3.5371615736249225
0.79;0.06929230713297041;3.3697711320531814;3.485038022533207
0.795;0.06853596531949946;3.2975088439077815;3.4093014857572297
0.8;0.06698820445152909;3.2249236977837796;3.3333021523300617
0.805;0.06612082753976178;3.1419443451587425;3.246966283095634
0.81;0.06525345062802224;3.038100496478999;3.1398212683833164
0.8150000000000001;0.0628464120694533;2.99695219330183;3.0954248994282536
0.8200000000000001;0.061785608725356544;2.91620787932112;3.0114834382404947
0.8250000000000001;0.06008346653496588;2.8433406881037957;2.935467903851699
0.8300000000000001;0.058938634895477904;2.7552461713127863;2.844271798782605
0.835;0.05779380325596217;2.6503500349188416;2.7363188433138648
0.84;0.05544144465670364;2.6085988946723813;2.6915537288647178
0.845;0.05372512022058795;2.5253915970525065;2.605373436751907
0.85;0.05237077061377715;2.450199097222716;2.527247113896264
0.855;0.05101642100695941;2.3609541350534737;2.435105746543313
0.86;0.04966207140014167;2.258288436862002;2.329579359701489
0.865;0.04741598614607656;2.2108518100797183;2.279316109498518
0.87;0.04565176861968945;2.127005452337627;2.1926755899777106
0.875;0.04414046246169895;2.049816541813264;2.1127234211826758
0.88;0.04262915630370151;1.9615510751671839;2.0217240848640907
0.885;0.04111785014573183;1.862755011425514;1.9202220661777083
0.89;0.03899435289878711;1.8070336885195604;1.8618212680815636
0.895;0.03740197292755043;1.723026290620565;1.7751594765820222
0.9;0.035583903485437995;1.6445087409243317;1.6940112514756411
0.905;0.03395707062788661;1.558124125886462;1.6050183485976366
0.91;0.03233023777034216;1.463745758993662;1.5080527816547715
0.915;0.030323367288039027;1.3991383789763654;1.4408780185525134
0.92;0.0286384964059902;1.3163389747813878;1.3555298045325113
0.925;0.026825475583330816;1.2357269438047978;1.2723863186169804
0.93;0.02511658719628329;1.1513016571156645;1.1854457370922868
0.935;0.023407698809232297;1.0611691077098104;1.0928128800670456
0.9400000000000001;0.021497583100132944;0.9886122239892748;1.0177695232968034
0.9450000000000001;0.019749775502748285;0.9067802143786983;0.9334637411868678
0.9500000000000001;0.01794469089398329;0.8246323299730616;0.8488536678622309
0.9550000000000001;0.01618169697515867;0.7417019087457948;0.7634715398341062
0.96;0.014418703056330584;0.6551810574167739;0.6745083763562421
0.965;0.012577010920677284;0.5767248138494885;0.5936181403399798
0.97;0.01079163861498339;0.49519328050318456;0.5096598703508131
0.975;0.00900626630929123;0.41128812562936035;0.4233341803715658
0.98;0.007220894003597336;0.32540899273655716;0.33503966785477374
0.985;0.005398441640733741;0.24756323916921233;0.25478265090599084
0.99;0.0036008423201722498;0.16498589591768498;0.16979712671329542
0.995;0.0018032429996085904;0.08162203186895273;0.08402713442844362
1.0;5.643679044931016e-06;-0.0021348740428698853;-0.0021348740428679875


==> sc_time.csv <==
bt;a;ua
1e-7;1.79e-1;3e-3
1e-6;1.78e-1;1e-2
1e-5;1.75e-1;7e-3
1e-4;1.71e-1;5e-3
1e-3;1.6e-1;1e-2
2e-3;1.56e-1;1e-2
4e-3;1.5e-1;1e-2
7e-3;1.45e-1;1e-2
1e-2;1.4e-1;1e-2
4e-2;1.25e-1;1.5e-2
1e-1;1.12e-1;2e-2

==> sc_time_L.csv <==
L;a0;u0;a3;u3;a2;u2;a1;u1
1.00;1.79e-01;1e-3;1.60e-01;1e-3;1.42e-01;1e-3;1.13e-01;2e-3
1.20;2.20e-01;1e-3;1.96e-01;1e-3;1.73e-01;1e-3;1.37e-01;2e-3
1.50;2.84e-01;1e-3;2.53e-01;1e-3;2.23e-01;1e-3;1.76e-01;1e-3
2.00;4.00e-01;1e-3;3.55e-01;1e-3;3.12e-01;1e-3;2.44e-01;2e-3
5.00;1.28e+00;1e-2;1.16e+00;1e-2;1.02e+00;1e-2;7.78e-01;3e-3
10.0;3.10e+00;1e-2;2.93e+00;1e-2;2.68e+00;1e-2;2.17e+00;2e-2
20.0;7.01e+00;1e-2;6.83e+00;1e-2;6.58e+00;1e-2;5.95e+00;1e-2
40.0;1.50e+01;1e-1;1.48e+01;5e-1;1.46e+01;2e-1;1.40e+01;1e-1
70.0;2.67e+01;1e-1;2.65e+01;5e-1;2.63e+01;2e-1;2.58e+01;2e-1
100 ;3.88e+01;1e-1;3.87e+01;5e-1;3.85e+01;2e-1;3.80e+01;1e-1

==> u_L=1.csv <==
q_ex;u_ex;q_lin;u_lin;X;uBv;uBa
1.7678967668447835e-17;4.121873231372695e-16;4.569457935608436e-16;2.5093502986876495e-14;0.0;8.109832250191573e-17;1.470178145890344e-16
0.008822226104635698;0.026409522577517015;0.008827833632008366;0.026540718932957487;0.005;0.016518019811855016;0.016531355291861873
0.017640686948640957;0.0527931083351105;0.01765188965436214;0.053055245380642276;0.01;0.0330329568444216;0.033059626122615204
0.02645162100392022;0.07912484652724634;0.026468394185450904;0.07951741270657292;0.015;0.04954172469690529;0.04958172438989242
0.035251274203831624;0.10537887853455037;0.03527358079607419;0.10590110594639357;0.02;0.06604122971408039;0.06609455469723487
0.04403590366487685;0.13152942387038213;0.044063694226454383;0.1321802875802837;0.025;0.08252836733045794;0.08259501067804675
0.05280178139755749;0.15755080611974062;0.05283499409221949;0.15832902322859063;0.03;0.0990000183799202;0.09907997128454896
0.061545198002805473;0.18341747878819542;0.0615837585757192;0.18432150724632848;0.035;0.11545304535898449;0.11554629702973315
0.07026246635040925;0.2091040510387183;0.0703062880989999;0.2101320881897825;0.04;0.1318842886315772;0.1319908261700269
0.07894992523587718;0.23458531329455054;0.07899890897484926;0.23573529413174552;0.045;0.1482905625628385;0.14841037081601144
0.0876039430122062;0.2598362626866178;0.08765797703227877;0.26110585779907114;0.05;0.16466865156904095;0.1648017129580866
0.09622092119304113;0.28483212832420185;0.09627988121288134;0.28621874150850846;0.055;0.1810153060701814;0.1811616003934392
0.1047972980237569;0.3095483963682899;0.10486104713450364;0.31104916187551007;0.06;0.19732723833119525;0.197486742540047
0.11332955201701114;0.3339608348871707;0.11339794061874928;0.3355726142734146;0.065;0.21360111817703267;0.21377380612272268
0.1218142054493683;0.3580455184746542;0.12188707117875258;0.3597648970149252;0.07;0.22983356856602866;0.23001941071537285
0.13024782781563393;0.3817788526118769;0.13032499546390952;0.3836021352382588;0.075;0.24602116100507487;0.24622012412270045
0.13862703923757363;0.405137597754083;0.13870832065800892;0.40706080446684567;0.08;0.2621604107890603;0.2623724575835103
0.14694851382376029;0.42809889312500843;0.14703370782755992;0.43011775382647577;0.085;0.27824777204587126;0.2784728607765674
0.15520898297732022;0.45064028020174624;0.155297875216905;0.4527502288917849;0.09;0.2942796325669205;0.2945177166086055
0.16340523864843465;0.47273972587455015;0.1634976014869231;0.4749358941425694;0.095;0.31025230840169615;0.31050333576255534
0.17153413652847257;0.49437564526621597;0.17162972889408268;0.4966528550052362;0.1;0.32616203819316014;0.32642595098236404
0.17959259918274664;0.5155269241978707;0.17969116640679125;0.5178796794618967;0.105;0.3420049772289755;0.34228171106886035
0.18757761911888232;0.5361729412878238;0.18767889275582833;0.5385954191992001;0.11;0.35777719118146517;0.35806667455899727
0.1954862617879341;0.5562935896730087;0.1955899594160007;0.5587796302831362;0.115;0.3734746495068938;0.37377680305840616
0.2033156685153752;0.5758692983423571;0.20342149351597455;0.5784123933343158;0.12;0.3890932184720723;0.3894079541945398
0.21106305935923286;0.5948810530744392;0.21117070067344781;0.5974743331859041;0.125;0.40462865377339724;0.4049558741546908
0.21872573589265942;0.61331041697226;0.21883486775286554;0.6159466380042999;0.13;0.4200765927102008;0.42041618976983874
0.22630108390833983;0.6311395505905205;0.22641136554298583;0.6338110778556448;0.135;0.43543254587067026;0.43578440010153896
0.2337865760422122;0.6483512316526392;0.23389765135153195;0.651050022693571;0.14;0.45069188828454765;0.45105586748488136
0.24117977431402637;0.6649288743561528;0.24129127151459978;0.6676464597615671;0.145;0.465849849992277;0.46622580797584984
0.24847833258240776;0.6808565482688811;0.24858986381806963;0.6835840103797106;0.15;0.48090150597518;0.48128928114614317
0.25567999891209137;0.6961189968186642;0.25579115982884926;0.6988469461097141;0.155;0.49584176538551894;0.49624117916258936
0.26278261785116086;0.710701655384297;0.2628929871335386;0.7134202042765756;0.16;0.5106653600088772;0.5110762150816254
0.2697841326161188;0.7245906689960409;0.2698932714823514;0.7272894028342114;0.165;0.5253668318840541;0.5257889102817974
0.2766825871827508;0.7377729096584026;0.27679003883613207;0.7404408545581078;0.17;0.5399405199975087;0.5403735809487681
0.28347612828079694;0.7502359933106333;0.28358141731448877;0.7528615805525876;0.17500000000000002;0.5543805459601792;0.5548243235177468
0.2901630072904922;0.7619682964432165;0.29026563904316205;0.7645393230617313;0.18;0.5686807985641009;0.5691349989674294
0.2967415820391144;0.7729589723924268;0.29684104189862276;0.7754625575625413;0.185;0.5828349171044543;0.583299215847272
0.3032103184957396;0.7831979673389441;0.30330607114846375;0.7856205041418238;0.19;0.5968362733393269;0.5973103119060069
0.30956779236239584;0.7926760360388393;0.3096592809856978;0.7950031381330733;0.195;0.6106779519442918;0.6111613341734985
0.3158126905598616;0.8013847573195335;0.3158993359555624;0.8036012000079704;0.2;0.6243527293016711;0.6248450173300463
0.321943812606382;0.8093165493774872;0.322025012273558;0.8114062045194673;0.20500000000000002;0.6378530504446958;0.6383537601767428
0.3279600718874708;0.8164646849149535;0.32803519903302303;0.8184104490685142;0.21;0.6511710039543677;0.6516795999970877
0.3338604968150252;0.8228233061588748;0.3339288993016151;0.8246070213127532;0.215;0.6642982945812238;0.6648141845733189
0.3396442318738158;0.8283874398043382;0.33970523110505;0.8299898059826306;0.22;0.6772262133349043;0.6777487415903096
0.3453105385533475;0.8331530119278044;0.345363428297577;0.8345534909201291;0.225;0.6899456047508499;0.6904740451247854
0.350858796162887;0.8371168629136745;0.35090284131802485;0.838293572318868;0.23;0.7024468310049153;0.7029803788773472
0.3562885025272527;0.8402767624363802;0.3563229378308653;0.8412063591699808;0.23500000000000001;0.7147197325024044;0.7152574957585107
0.36159927456067176;0.8426314245357123;0.36162330325156933;0.8432889769049646;0.24;0.7267535845170546;0.7272945733867341
0.3667908487156042;0.8441805228133198;0.3668036411557183;0.844539370231007;0.245;0.7385370493967737;0.7390801649951031
0.3718630813030741;0.8449247057710045;0.37186377357158135;0.8449563051612623;0.25;0.7500581237851891;0.7506021451727019
0.3768159486803243;0.8448656122865922;0.3768036411557189;0.8445393702310376;0.255;0.7613040802298361;0.7618476497852256
0.38164954730117634;0.8440058872114301;0.3816233032515679;0.8432889769048914;0.26;0.7722614024574337;0.7728030093254269
0.38636409362332846;0.8423491970259053;0.3863229378308677;0.8412063591700768;0.265;0.7829157134921949;0.7834536748355847
0.3909599238662271;0.8399002454656421;0.390902841318024;0.8382935723188161;0.27;0.7932516956722744;0.7937841354191869
0.3954374936116857;0.8366647889618899;0.3953634282975771;0.8345534909201409;0.275;0.8032530014797414;0.8037778262149997
0.3997973772382771;0.8326496516801877;0.39970523110504974;0.829989805982623;0.28;0.8129021539380074;0.8134170255409818
0.40404026717895053;0.8278627398536447;0.403928899301615;0.8246070213127418;0.28500000000000003;0.8221804351442787;0.8226827397252577
0.40816697298955373;0.822313055000231;0.4080351990330241;0.8184104490685613;0.29;0.8310677612898867;0.8315545739235665
0.41217842021399126;0.8160107054859633;0.4120250122735566;0.8114062045193979;0.295;0.8395425422746089;0.8400105869743457
0.4160756490295155;0.8089669157344079;0.41589933595556433;0.8036012000080567;0.3;0.8475815237386454;0.8480271280611568
0.4198598126535528;0.8011940322245419;0.4196592809856961;0.7950031381330047;0.305;0.8551596090142299;0.8555786526354809
0.4235321754900938;0.7927055251349384;0.4233060711484633;0.7856205041417997;0.31;0.8622496581350653;0.8626375147001588
0.4270941109925863;0.7835159843698399;0.42684104189862515;0.7754625575626467;0.315;0.8688222606342582;0.8691737321661082
0.4305470992155484;0.7736411082651602;0.4302656390431597;0.7645393230616107;0.32;0.8748454784108325;0.8751547215769129
0.4338927240261342;0.7630976830800563;0.43358141731449107;0.7528615805526964;0.325;0.8802845544555737;0.8805449980569635
0.43713266994436606;0.7519035510527899;0.43679003883613077;0.7404408545580489;0.33;0.8851015827090878;0.8853058358960678
0.44026871857737965;0.7400775643021869;0.4398932714823509;0.7272894028341921;0.335;0.8892551337976731;0.8893948847649074
0.4433027446141107;0.7276395217471626;0.4428929871335401;0.7134202042766458;0.34;0.8926998308882252;0.8927657362051128
0.4462367113435098;0.7146100854628299;0.44579115982884776;0.698846946109652;0.34500000000000003;0.8953858694735334;0.8953674348209666
0.449072665666996;0.7010106735631044;0.44858986381806953;0.6835840103797095;0.35000000000000003;0.8972584746231917;0.8971439286132635
0.45181273256229676;0.6868633240393556;0.4512912715146007;0.667646459761599;0.355;0.8982572892308283;0.8980334532776828
0.45445910899249986;0.6721905285124133;0.453897651351532;0.6510500226935666;0.36;0.8983156872268723;0.897967846233606
0.45701405721008526;0.6570150270975452;0.45641136554298567;0.63381107785564;0.365;0.8973600068515002;0.896871787920399
0.4594798974809656;0.6413595658922382;0.4588348677528651;0.6159466380042776;0.37;0.8953087012346238;0.894661970854485
0.46185900018755904;0.625246605125027;0.461170700673449;0.5974743331859483;0.375;0.8920714071727038;0.8912462015527467
0.46415377738760144;0.6086979873964945;0.46342149351597417;0.5784123933342887;0.38;0.8875479387443405;0.8865224472994092
0.4663666737166459;0.5917345264759862;0.4655899594160011;0.5587796302831651;0.385;0.8816272210709;0.8803778496137448
0.468500157040214;0.5743756032586942;0.46767889275582725;0.538595419199155;0.39;0.8741861921126559;0.8726877400565448
0.4705567080928067;0.5566385448766169;0.46969116640679187;0.5178796794619299;0.395;0.8650887181051594;0.8633147126946125
0.4725388108681422;0.5385382406015775;0.47162972889408256;0.4966528550052364;0.4;0.8541845924482965;0.852107832145359
0.47444894075558375;0.5200860829503734;0.47349760148692216;0.4749358941425232;0.405;0.8413087199471634;0.838902087516372
0.476289555972289;0.5012899232553122;0.4752978752169066;0.45275022889185873;0.41000000000000003;0.826280629412332;0.8235182411549833
0.47806308263142705;0.48215167028830436;0.4770337078275583;0.4301177538263911;0.41500000000000004;0.8089045081940465;0.8057632664278874
0.47977191218131204;0.46266941578360815;0.4787083206580107;0.40706080446692855;0.42;0.7889700112458959;0.785431618660857
0.4814183744042445;0.4428293495340006;0.4803249954639084;0.3836021352381987;0.425;0.7662541612783503;0.7623076332932645
0.4830047586288707;0.42261798951549184;0.48188707117875335;0.3597648970149654;0.43;0.7405247180637989;0.7361693871175456
0.48453324502899664;0.4019926481576825;0.4833979406187485;0.3355726142733757;0.435;0.7115454411106915;0.7067943795270409
0.4860060022120473;0.38093254650431707;0.4848610471345045;0.3110491618755494;0.44;0.6790836810089127;0.6739673732616414
0.48742497808161483;0.35932687321809237;0.4862798812128807;0.2862187415084748;0.445;0.6429206837978229;0.6374906559955438
0.48879227672194164;0.33719453568956814;0.48765797703227937;0.2611058577990972;0.45;0.6028648473226083;0.5971968211301233
0.4901093662199715;0.31418366310516466;0.4889989089748489;0.2357352941317206;0.455;0.5587678964343649;0.5529638978871205
0.49137873054702685;0.2906747544220561;0.4903062880990009;0.2101320881898314;0.46;0.5105435235464441;0.5047322795554803
0.4926002594441897;0.2651866405405759;0.4915837585757176;0.18432150724625823;0.465;0.4581874777061221;0.45252242153271466
0.4937790273372915;0.2401883690324066;0.49283499409222065;0.1583290232286476;0.47000000000000003;0.4017974295381062;0.39645176127725357
0.4949090998121681;0.2092981636743873;0.4940636942264537;0.13218028758024344;0.47500000000000003;0.34159030152779546;0.3367488472987495
0.4960051323212247;0.18286623460318707;0.4952735807960751;0.10590110594643815;0.48;0.2779143027058717;0.2737623876189198
0.49704695190617615;0.1408738358872885;0.49646839418544986;0.07951741270652078;0.485;0.2112528453282891;0.2079629849289097
0.4980669288053777;0.10771150789134118;0.49765188965436324;0.053055245380693956;0.49;0.14221802288588187;0.13993582738030794
0.49903828377587395;0.05224243526840143;0.4988278336320077;0.026540718932929228;0.495;0.07153246059279608;0.07036357357185434
0.49999942184653096;-0.0005804071737046626;0.49999999999999994;-2.8906969097023908e-15;0.5;1.4051260155412137e-16;3.2959746043559335e-17
0.5009629508145228;-0.05102183883675972;0.5011721663679924;-0.026540718932922654;0.505;-0.0715324605927958;-0.07036357357185427
0.5019316986165778;-0.1090104183560507;0.5023481103456366;-0.053055245380703574;0.51;-0.14221802288588165;-0.1399358273803079
0.502954482924163;-0.13958031263389234;0.5035316058145506;-0.07951741270650246;0.515;-0.21125284532828886;-0.20796298492890963
0.5039935497524746;-0.18399891060636323;0.5047264192039244;-0.10590110594646612;0.52;-0.2779143027058714;-0.27376238761891974
0.5050919388668356;-0.20844721381340575;0.5059363057735471;-0.1321802875802081;0.525;-0.34159030152779524;-0.33674884729874943
0.5062202660183064;-0.24074371014838936;0.5071650059077789;-0.15832902322866943;0.53;-0.40179742953810593;-0.39645176127725357
0.5074001560025421;-0.2648736205559387;0.5084162414242824;-0.18432150724625068;0.535;-0.45818747770612184;-0.4525224215327148
0.5086210534390092;-0.29083104841682145;0.5096937119009987;-0.21013208818985796;0.54;-0.5105435235464438;-0.5047322795554804
0.5098907348561809;-0.3141137169964484;0.5110010910251523;-0.23573529413166722;0.545;-0.5587678964343644;-0.5529638978871205
0.5112076804941049;-0.3372228081186131;0.5123420229677196;-0.26110585779915196;0.55;-0.6028648473226077;-0.5971968211301234
0.512575037167265;-0.3593171359103328;0.5137201187871201;-0.2862187415084372;0.555;-0.6429206837978223;-0.6374906559955438
0.5139939947776584;-0.3809346297551498;0.5151389528654954;-0.31104916187555964;0.56;-0.6790836810089123;-0.6739673732616415
0.5154667532885494;-0.4019932826827664;0.516602059381251;-0.33557261427340634;0.5650000000000001;-0.711545441110691;-0.7067943795270409
0.5169952440878982;-0.4226167914370381;0.5181129288212485;-0.35976489701487796;0.5700000000000001;-0.7405247180637986;-0.7361693871175456
0.5185816233710023;-0.4428303132856097;0.5196750045360886;-0.38360213523834513;0.5750000000000001;-0.7662541612783498;-0.7623076332932643
0.5202280891890265;-0.4626688417988428;0.5212916793419926;-0.40706080446677817;0.58;-0.7889700112458953;-0.785431618660857
0.5219369166888591;-0.48215194586533033;0.5229662921724403;-0.43011775382646794;0.585;-0.808904508194046;-0.8057632664278874
0.5237104443058593;-0.5012898135781817;0.5247021247830934;-0.4527502288918554;0.59;-0.8262806294123316;-0.8235182411549833
0.5255510591457271;-0.5200861206319592;0.5265023985130788;-0.47493589414248116;0.595;-0.8413087199471628;-0.8389020875163721
0.5274611891671491;-0.5385382280433052;0.528370271105916;-0.4966528550053003;0.6;-0.854184592448296;-0.8521078321453588
0.5294432918917094;-0.5566385497511706;0.5303088335932093;-0.5178796794618626;0.605;-0.8650887181051589;-0.8633147126946124
0.5314998429676493;-0.5743756010310839;0.5323211072441714;-0.538595419199219;0.61;-0.8741861921126557;-0.8726877400565449
0.53363332627964;-0.5917345274703694;0.5344100405839997;-0.5587796302831222;0.615;-0.8816272210708997;-0.8803778496137449
0.5358462226138561;-0.6086979870161355;0.5365785064840256;-0.5784123933343053;0.62;-0.8875479387443401;-0.8865224472994093
0.5381409998119628;-0.6252466052466457;0.5388292993265513;-0.5974743331859376;0.625;-0.8920714071727036;-0.8912462015527469
0.5405201025191628;-0.6413595658610771;0.5411651322471346;-0.6159466380042907;0.63;-0.8953087012346237;-0.8946619708544856
0.5429859427899256;-0.657015027097561;0.5435886344570146;-0.6338110778556295;0.635;-0.8973600068515;-0.8968717879203993
0.5455408910074353;-0.6721905285224782;0.546102348648468;-0.651050022693569;0.64;-0.8983156872268724;-0.8979678462336064
0.5481872674377657;-0.6868633240292343;0.5487087284853989;-0.66764645976162;0.645;-0.8982572892308281;-0.8980334532776829
0.5509273343329537;-0.7010106735712696;0.5514101361819315;-0.6835840103796679;0.65;-0.8972584746231917;-0.8971439286132634
0.5537632886565461;-0.7146100854547933;0.5542088401711515;-0.6988469461096886;0.655;-0.8953858694735334;-0.8953674348209665
0.5566972553858263;-0.7276395217554257;0.5571070128664602;-0.7134202042766306;0.66;-0.8926998308882255;-0.8927657362051126
0.5597312814226794;-0.7400775642948387;0.5601067285176492;-0.7272894028341838;0.665;-0.8892551337976733;-0.8893948847649072
0.5628673300555851;-0.7519035510585329;0.5632099611638681;-0.7404408545581109;0.67;-0.8851015827090881;-0.8853058358960677
0.5661072759739019;-0.7630976830760627;0.5664185826855117;-0.7528615805525664;0.675;-0.8802845544555743;-0.8805449980569635
0.5694529007844293;-0.7736411082675184;0.569734360956837;-0.7645393230617742;0.68;-0.8748454784108328;-0.8751547215769127
0.5729058890074245;-0.7835159843687285;0.5731589581013782;-0.7754625575624976;0.685;-0.8688222606342586;-0.8691737321661082
0.5764678245099026;-0.7927055251353288;0.5766939288515354;-0.7856205041418707;0.6900000000000001;-0.8622496581350658;-0.8626375147001588
0.5801401873464482;-0.8011940322244308;0.5803407190143033;-0.7950031381330255;0.6950000000000001;-0.8551596090142307;-0.8555786526354809
0.5839243509704838;-0.8089669157344815;0.5841006640444371;-0.8036012000079987;0.7000000000000001;-0.8475815237386463;-0.8480271280611568
0.5878215797860101;-0.8160107054858505;0.5879749877264422;-0.811406204519455;0.705;-0.8395425422746097;-0.8400105869743457
0.5918330270104439;-0.8223130550004074;0.5919648009669768;-0.8184104490685215;0.71;-0.8310677612898876;-0.8315545739235669
0.5959597328210533;-0.8278627398533887;0.5960711006983852;-0.8246070213127367;0.715;-0.8221804351442792;-0.8226827397252585
0.6002026227617187;-0.8326496516804491;0.6002947688949494;-0.8299898059826593;0.72;-0.8129021539380078;-0.8134170255409825
0.6045625063883168;-0.8366647889617337;0.6046365717024236;-0.8345534909201053;0.725;-0.8032530014797417;-0.803777826215
0.6090400761337723;-0.8399002454656905;0.6090971586819751;-0.8382935723188699;0.73;-0.7932516956722746;-0.7937841354191872
0.6136359063766716;-0.8423491970258972;0.6136770621691345;-0.8412063591699844;0.735;-0.7829157134921951;-0.7834536748355849
0.6183504526988236;-0.8440058872114313;0.6183766967484308;-0.8432889769049631;0.74;-0.7722614024574338;-0.772803009325427
0.6231840513196757;-0.8448656122865922;0.6231963588442817;-0.8445393702310073;0.745;-0.7613040802298361;-0.7618476497852256
0.6281369186969259;-0.8449247057710045;0.6281362264284186;-0.8449563051612623;0.75;-0.7500581237851892;-0.7506021451727019
0.6332091512843958;-0.8441805228133198;0.6331963588442812;-0.8445393702310376;0.755;-0.7385370493967737;-0.7390801649951031
0.6384007254393282;-0.8426314245357123;0.6383766967484321;-0.843288976904891;0.76;-0.7267535845170545;-0.7272945733867342
0.6437114974727474;-0.8402767624363789;0.6436770621691322;-0.8412063591700836;0.765;-0.7147197325024044;-0.7152574957585108
0.6491412038371128;-0.8371168629136794;0.6490971586819765;-0.838293572318795;0.77;-0.7024468310049152;-0.702980378877347
0.6546894614466527;-0.8331530119277961;0.6546365717024225;-0.8345534909201605;0.775;-0.6899456047508497;-0.690474045124785
0.660355768126184;-0.8283874398043443;0.6602947688949506;-0.8299898059826065;0.78;-0.6772262133349042;-0.6777487415903094
0.6661395031849748;-0.8228233061588718;0.6660711006983845;-0.8246070213127751;0.785;-0.6642982945812237;-0.6648141845733186
0.6720399281125292;-0.8164646849149546;0.6719648009669771;-0.818410449068512;0.79;-0.6511710039543676;-0.6516795999970874
0.6780561873936182;-0.8093165493774833;0.6779749877264427;-0.8114062045194342;0.795;-0.6378530504446955;-0.6383537601767427
0.6841873094401383;-0.8013847573195388;0.684100664044436;-0.8036012000080407;0.8;-0.6243527293016709;-0.6248450173300459
0.6904322076376044;-0.792676036038836;0.6903407190143035;-0.795003138133028;0.805;-0.6106779519442915;-0.611161334173498
0.6967896815042605;-0.7831979673389446;0.6966939288515376;-0.7856205041417671;0.81;-0.5968362733393268;-0.5973103119060067
0.7032584179608856;-0.7729589723924284;0.7031589581013745;-0.7754625575626675;0.8150000000000001;-0.5828349171044542;-0.5832992158472716
0.7098369927095081;-0.7619682964432084;0.709734360956841;-0.7645393230615809;0.8200000000000001;-0.5686807985641007;-0.569134998967429
0.7165238717192026;-0.7502359933106463;0.7164185826855078;-0.7528615805527454;0.8250000000000001;-0.554380545960179;-0.5548243235177464
0.7233174128172498;-0.7377729096583897;0.72320996116387;-0.7404408545580217;0.8300000000000001;-0.5399405199975085;-0.5403735809487678
0.730215867383881;-0.7245906689960444;0.7301067285176501;-0.7272894028341399;0.835;-0.5253668318840539;-0.5257889102817971
0.7372173821488387;-0.7107016553843052;0.7371070128664572;-0.7134202042767633;0.84;-0.5106653600088769;-0.5110762150816252
0.7443200010879089;-0.6961189968186576;0.7442088401711544;-0.6988469461095411;0.845;-0.49584176538551855;-0.49624117916258903
0.7515216674175922;-0.6808565482688816;0.751410136181929;-0.6835840103797878;0.85;-0.4809015059751798;-0.4812892811461428
0.7588202256859736;-0.6649288743561523;0.7587087284854007;-0.6676464597615304;0.855;-0.46584984999227685;-0.4662258079758494
0.7662134239577876;-0.6483512316526429;0.7661023486484665;-0.6510500226936397;0.86;-0.4506918882845474;-0.4510558674848811
0.7736989160916603;-0.6311395505905171;0.7735886344570158;-0.633811077855571;0.865;-0.4354325458706701;-0.43578440010153874
0.7812742641073405;-0.6133104169722616;0.7811651322471337;-0.6159466380043391;0.87;-0.4200765927102005;-0.4204161897698386
0.7889369406407671;-0.5948810530744386;0.788829299326552;-0.5974743331859075;0.875;-0.40462865377339696;-0.4049558741546906
0.7966843314846247;-0.5758692983423574;0.7965785064840262;-0.5784123933342686;0.88;-0.389093218472072;-0.3894079541945395
0.8045137382120658;-0.5562935896730103;0.8044100405839969;-0.5587796302832504;0.885;-0.3734746495068936;-0.3737768030584058
0.8124223808811177;-0.5361729412878218;0.8123211072441748;-0.5385954191990582;0.89;-0.357777191181465;-0.3580666745589969
0.8204074008172533;-0.5155269241978713;0.8203088335932066;-0.5178796794620141;0.895;-0.34200497722897527;-0.34228171106885996
0.8284658634715274;-0.49437564526621586;0.8283702711059197;-0.4966528550051183;0.9;-0.32616203819315986;-0.32642595098236354
0.8365947613515652;-0.4727397258745531;0.836502398513074;-0.47493589414270726;0.905;-0.31025230840169593;-0.3105033357625549
0.84479101702268;-0.4506402802017421;0.8447021247830975;-0.45275022889166977;0.91;-0.2942796325669204;-0.294517716608605
0.8530514861762397;-0.4280988931250101;0.8529662921724391;-0.4301177538265304;0.915;-0.27824777204587114;-0.27847286077656697
0.8613729607624265;-0.40513759775408165;0.8612916793419914;-0.4070608044668264;0.92;-0.2621604107890602;-0.26237245758350985
0.869752172184366;-0.3817788526118808;0.86967500453609;-0.3836021352382812;0.925;-0.24602116100507473;-0.24622012412270006
0.878185794550632;-0.3580455184746503;0.8781129288212479;-0.35976489701490216;0.93;-0.2298335685660285;-0.23001941071537232
0.886670447982989;-0.33396083488717054;0.8866020593812507;-0.3355726142734221;0.935;-0.2136011181770325;-0.21377380612272212
0.8952027019762432;-0.3095483963682903;0.8951389528654964;-0.3110491618755171;0.9400000000000001;-0.1973272383311951;-0.1974867425400465
0.903779078806959;-0.28483212832420096;0.9037201187871196;-0.286218741508463;0.9450000000000001;-0.18101530607018124;-0.18116160039343868
0.9123960569877937;-0.2598362626866223;0.9123420229677189;-0.26110585779918566;0.9500000000000001;-0.16466865156904076;-0.16480171295808613
0.9210500747641233;-0.23458531329454463;0.921001091025154;-0.23573529413159822;0.9550000000000001;-0.14829056256283835;-0.148410370816011
0.9297375336495906;-0.2091040510387206;0.9296937119009981;-0.21013208818987;0.96;-0.13188428863157703;-0.13199082617002647
0.9384548019971942;-0.18341747878819914;0.9384162414242805;-0.18432150724632948;0.965;-0.11545304535898433;-0.11554629702973276
0.9471982186024426;-0.15755080611973785;0.9471650059077811;-0.1583290232285628;0.97;-0.09900001837992001;-0.09907997128454858
0.955964096335123;-0.131529423870383;0.9559363057735453;-0.13218028758030212;0.975;-0.08252836733045776;-0.08259501067804641
0.9647487257961683;-0.10537887853454979;0.9647264192039264;-0.10590110594635672;0.98;-0.06604122971408022;-0.06609455469723452
0.9735483789960795;-0.07912484652724991;0.9735316058145473;-0.07951741270665398;0.985;-0.04954172469690512;-0.04958172438989209
0.9823593130513592;-0.05279310833510735;0.9823481103456398;-0.05305524538055125;0.99;-0.033032956844421424;-0.03305962612261491
0.9911777738953642;-0.026409522577518527;0.9911721663679903;-0.026540718933022955;0.995;-0.016518019811854856;-0.016531355291861578
1.0;4.121873231372695e-16;1.0000000000000004;2.5093502986876495e-14;1.0;8.109832250191573e-17;1.470178145890344e-16

